Div-Curl Problems and $\mathbf{H}^1$-regular Stream Functions in 3D Lipschitz Domains

We consider the problem of recovering the divergence-free velocity field ${\mathbf U}\in\mathbf{L}^2(\Omega)$ of a given vorticity ${\mathbf F}=\mathrm{curl}\,{\mathbf U}$ on a bounded Lipschitz domain $\Omega\subset\mathbb{R}^3$. To that end, we solve the "div-curl problem" for a given ${\mathbf F}\in{\mathbf H}^{-1}(\Omega)$. The solution is expressed in terms of a vector potential (or stream function) ${\mathbf A}\in{\mathbf H}^1(\Omega)$ such that ${\mathbf U}=\mathrm{curl}\,{\mathbf A}$. After discussing existence and uniqueness of solutions and associated vector potentials, we propose a well-posed construction for the stream function. A numerical method based on this construction is presented, and experiments confirm that the resulting approximations display higher regularity than those of another common approach.

==> lineplot.dat <==
x    Ax    Ay    Az
0 0.0209648 0.0391265 0.0743795 
0.001 0.0210275 0.0391264 0.0744333 
0.002 0.0210905 0.039126 0.0744868 
0.003 0.0211537 0.0391253 0.0745401 
0.004 0.0212171 0.0391245 0.0745932 
0.005 0.0212809 0.0391233 0.0746461 
0.006 0.0213449 0.039122 0.0746987 
0.007 0.0214092 0.0391204 0.074751 
0.008 0.0214737 0.0391187 0.074803 
0.009 0.0215386 0.0391169 0.0748548 
0.01 0.0216037 0.0391149 0.0749063 
0.011 0.0216692 0.0391128 0.0749575 
0.012 0.0217349 0.0391105 0.0750084 
0.013 0.0218009 0.0391082 0.075059 
0.014 0.0218672 0.0391058 0.0751092 
0.015 0.0219338 0.0391033 0.0751592 
0.016 0.0220007 0.0391008 0.0752088 
0.017 0.022068 0.0390982 0.0752582 
0.018 0.0221355 0.0390955 0.0753072 
0.019 0.0222033 0.0390928 0.0753558 
0.02 0.0222715 0.0390901 0.0754042 
0.021 0.02234 0.0390873 0.0754522 
0.022 0.0224089 0.0390844 0.0754999 
0.023 0.022478 0.0390815 0.0755473 
0.024 0.0225476 0.0390786 0.0755943 
0.025 0.0226174 0.0390757 0.075641 
0.026 0.0226876 0.0390727 0.0756874 
0.027 0.0227582 0.0390697 0.0757334 
0.028 0.0228291 0.0390667 0.0757791 
0.029 0.0229004 0.0390636 0.0758245 
0.03 0.022972 0.0390605 0.0758696 
0.031 0.0230441 0.0390574 0.0759143 
0.032 0.0231165 0.0390542 0.0759587 
0.033 0.0231893 0.0390511 0.0760027 
0.034 0.0232625 0.0390479 0.0760464 
0.035 0.0233361 0.0390446 0.0760898 
0.036 0.0234101 0.0390414 0.0761329 
0.037 0.0234845 0.0390381 0.0761756 
0.038 0.0235593 0.0390348 0.076218 
0.039 0.0236346 0.0390315 0.0762601 
0.04 0.0237103 0.0390281 0.0763018 
0.041 0.0237865 0.0390247 0.0763432 
0.042 0.0238631 0.0390213 0.0763843 
0.043 0.0239402 0.0390179 0.076425 
0.044 0.0240177 0.0390144 0.0764655 
0.045 0.0240957 0.0390109 0.0765055 
0.046 0.0241743 0.0390074 0.0765453 
0.047 0.0242533 0.0390039 0.0765847 
0.048 0.0243328 0.0390003 0.0766238 
0.049 0.0244129 0.0389967 0.0766626 
0.05 0.0244935 0.0389931 0.076701 
0.051 0.0245746 0.0389894 0.0767391 
0.052 0.0246563 0.0389857 0.0767769 
0.053 0.0247386 0.038982 0.0768144 
0.054 0.0248214 0.0389783 0.0768515 
0.055 0.0249049 0.0389745 0.0768883 
0.056 0.024989 0.0389707 0.0769247 
0.057 0.0250737 0.0389669 0.0769609 
0.058 0.0251591 0.038963 0.0769967 
0.059 0.0252451 0.0389591 0.0770322 
0.06 0.0253318 0.0389552 0.0770673 
0.061 0.0254192 0.0389513 0.0771022 
0.062 0.0255074 0.0389473 0.0771367 
0.063 0.0255963 0.0389433 0.0771708 
0.064 0.0256859 0.0389392 0.0772047 
0.065 0.0257764 0.0389351 0.0772382 
0.066 0.0258677 0.038931 0.0772714 
0.067 0.0259598 0.0389269 0.0773043 
0.068 0.0260528 0.0389227 0.0773368 
0.069 0.0261467 0.0389185 0.0773691 
0.07 0.0262415 0.0389142 0.0774009 
0.071 0.0263374 0.0389099 0.0774325 
0.072 0.0264342 0.0389056 0.0774638 
0.073 0.0265321 0.0389013 0.0774947 
0.074 0.0266311 0.0388969 0.0775253 
0.075 0.0267313 0.0388924 0.0775556 
0.076 0.0268326 0.038888 0.0775855 
0.077 0.0269352 0.0388834 0.0776151 
0.078 0.0270392 0.0388789 0.0776444 
0.079 0.0271445 0.0388743 0.0776734 
0.08 0.0272512 0.0388697 0.077702 
0.081 0.0273595 0.038865 0.0777304 
0.082 0.0274695 0.0388603 0.0777584 
0.083 0.0275811 0.0388555 0.077786 
0.084 0.0276947 0.0388508 0.0778134 
0.085 0.0278101 0.0388459 0.0778404 
0.086 0.0279277 0.0388411 0.0778671 
0.087 0.0280476 0.0388361 0.0778935 
0.088 0.02817 0.0388312 0.0779195 
0.089 0.028295 0.0388262 0.0779452 
0.09 0.0284231 0.0388212 0.0779706 
0.091 0.0285544 0.0388161 0.0779956 
0.092 0.0286894 0.0388111 0.0780203 
0.093 0.0288286 0.038806 0.0780447 
0.094 0.0289726 0.0388009 0.0780687 
0.095 0.0291223 0.0387958 0.0780924 
0.096 0.0292789 0.0387907 0.0781157 
0.097 0.0294442 0.0387858 0.0781386 
0.098 0.0296215 0.0387809 0.0781612 
0.099 0.0298174 0.0387764 0.0781833 
0.1 0.0300637 0.0387727 0.078205 
0.101 0.0303091 0.038768 0.078111 
0.102 0.0305027 0.0387623 0.078017 
0.103 0.0306763 0.038756 0.0779232 
0.104 0.0308367 0.0387493 0.0778294 
0.105 0.030987 0.0387421 0.0777358 
0.106 0.0311286 0.038734 0.0776423 
0.107 0.0312626 0.0387248 0.0775489 
0.108 0.0313925 0.0387169 0.0774557 
0.109 0.0315178 0.0387094 0.0773626 
0.11 0.0316389 0.0387021 0.0772697 
0.111 0.0317562 0.038695 0.077177 
0.112 0.03187 0.0386879 0.0770844 
0.113 0.0319804 0.0386808 0.076992 
0.114 0.0320878 0.0386738 0.0768997 
0.115 0.0321924 0.0386667 0.0768076 
0.116 0.0322942 0.0386596 0.0767156 
0.117 0.0323935 0.0386524 0.0766238 
0.118 0.0324904 0.0386451 0.0765322 
0.119 0.0325849 0.0386376 0.0764407 
0.12 0.0326773 0.0386299 0.0763493 
0.121 0.0327675 0.0386219 0.0762582 
0.122 0.0328557 0.0386125 0.0761671 
0.123 0.032942 0.0386038 0.0760763 
0.124 0.0330263 0.038596 0.0759856 
0.125 0.0331089 0.0385886 0.075895 
0.126 0.0331897 0.0385815 0.0758046 
0.127 0.0332688 0.0385746 0.0757143 
0.128 0.0333461 0.0385679 0.0756242 
0.129 0.0334219 0.0385614 0.0755342 
0.13 0.033496 0.0385551 0.0754444 
0.131 0.0335685 0.0385489 0.0753547 
0.132 0.0336395 0.0385429 0.0752652 
0.133 0.0337089 0.0385371 0.0751758 
0.134 0.0337766 0.0385316 0.0750866 
0.135 0.0338427 0.0385263 0.0749975 
0.136 0.0339071 0.0385215 0.0749085 
0.137 0.0339692 0.0385176 0.0748197 
0.138 0.0340279 0.0385157 0.074731 
0.139 0.0340876 0.0385114 0.0746424 
0.14 0.0341473 0.0385059 0.074554 
0.141 0.0342064 0.0384994 0.0744657 
0.142 0.0342648 0.0384921 0.0743775 
0.143 0.0343224 0.0384838 0.0742895 
0.144 0.0343792 0.0384732 0.0742016 
0.145 0.0344352 0.0384636 0.0741139 
0.146 0.0344903 0.0384547 0.0740262 
0.147 0.0345445 0.038446 0.0739387 
0.148 0.0345977 0.0384374 0.0738513 
0.149 0.0346499 0.0384285 0.0737641 
0.15 0.0347005 0.0384189 0.0736769 
0.151 0.0347504 0.0384094 0.0735899 
0.152 0.0348003 0.0384007 0.073503 
0.153 0.0348498 0.0383923 0.0734163 
0.154 0.0348987 0.0383841 0.0733296 
0.155 0.034947 0.038376 0.0732431 
0.156 0.0349947 0.0383679 0.0731567 
0.157 0.0350418 0.03836 0.0730704 
0.158 0.0350883 0.038352 0.0729842 
0.159 0.0351341 0.0383441 0.0728981 
0.16 0.0351793 0.0383361 0.0728121 
0.161 0.0352239 0.0383281 0.0727263 
0.162 0.0352678 0.03832 0.0726405 
0.163 0.0353111 0.0383118 0.0725549 
0.164 0.0353538 0.0383034 0.0724694 
0.165 0.0353958 0.0382946 0.072384 
0.166 0.0354372 0.0382846 0.0722987 
0.167 0.035478 0.0382757 0.0722134 
0.168 0.0355181 0.0382674 0.0721283 
0.169 0.0355576 0.0382594 0.0720433 
0.17 0.0355965 0.0382517 0.0719584 
0.171 0.0356347 0.0382443 0.0718736 
0.172 0.0356723 0.038237 0.0717889 
0.173 0.0357093 0.0382298 0.0717043 
0.174 0.0357456 0.0382228 0.0716198 
0.175 0.0357812 0.038216 0.0715354 
0.176 0.0358161 0.0382094 0.0714511 
0.177 0.0358503 0.0382029 0.0713669 
0.178 0.0358838 0.0381967 0.0712827 
0.179 0.0359164 0.0381907 0.0711987 
0.18 0.035948 0.0381851 0.0711147 
0.181 0.0359781 0.0381805 0.0710309 
0.182 0.0360065 0.038177 0.0709471 
0.183 0.0360362 0.0381714 0.0708634 
0.184 0.0360662 0.0381649 0.0707798 
0.185 0.036096 0.0381577 0.0706963 
0.186 0.0361257 0.0381498 0.0706129 
0.187 0.0361551 0.038141 0.0705295 
0.188 0.0361842 0.0381301 0.0704462 
0.189 0.036213 0.0381208 0.070363 
0.19 0.0362415 0.038112 0.0702799 
0.191 0.0362695 0.0381034 0.0701969 
0.192 0.0362971 0.0380949 0.0701139 
0.193 0.0363242 0.0380863 0.0700311 
0.194 0.0363503 0.0380771 0.0699483 
0.195 0.0363765 0.0380684 0.0698655 
0.196 0.0364027 0.0380601 0.0697829 
0.197 0.0364288 0.038052 0.0697003 
0.198 0.0364546 0.038044 0.0696178 
0.199 0.0364802 0.0380361 0.0695353 
0.2 0.0365056 0.0380283 0.0694529 
0.201 0.0365306 0.0380206 0.0693706 
0.202 0.0365554 0.0380128 0.0692884 
0.203 0.0365799 0.0380051 0.0692062 
0.204 0.0366041 0.0379973 0.0691241 
0.205 0.0366279 0.0379895 0.069042 
0.206 0.0366515 0.0379816 0.06896 
0.207 0.0366747 0.0379736 0.0688781 
0.208 0.0366977 0.0379654 0.0687962 
0.209 0.0367203 0.0379568 0.0687144 
0.21 0.0367426 0.0379474 0.0686326 
0.211 0.0367645 0.037939 0.068551 
0.212 0.0367862 0.0379311 0.0684693 
0.213 0.0368075 0.0379235 0.0683877 
0.214 0.0368284 0.0379161 0.0683062 
0.215 0.036849 0.0379089 0.0682247 
0.216 0.0368693 0.0379018 0.0681433 
0.217 0.0368892 0.0378949 0.0680619 
0.218 0.0369087 0.0378881 0.0679806 
0.219 0.0369278 0.0378815 0.0678993 
0.22 0.0369466 0.037875 0.0678181 
0.221 0.0369649 0.0378687 0.0677369 
0.222 0.0369827 0.0378625 0.0676557 
0.223 0.037 0.0378566 0.0675746 
0.224 0.0370166 0.0378511 0.0674936 
0.225 0.0370318 0.0378466 0.0674126 
0.226 0.0370468 0.037842 0.0673316 
0.227 0.0370626 0.0378361 0.0672507 
0.228 0.0370786 0.0378296 0.0671698 
0.229 0.0370946 0.0378227 0.0670889 
0.23 0.0371105 0.0378151 0.0670081 
0.231 0.0371263 0.0378065 0.0669274 
0.232 0.037142 0.0377968 0.0668466 
0.233 0.0371576 0.0377885 0.0667659 
0.234 0.037173 0.0377806 0.0666852 
0.235 0.0371881 0.0377729 0.0666046 
0.236 0.0372031 0.0377653 0.066524 
0.237 0.0372177 0.0377577 0.0664434 
0.238 0.0372319 0.0377498 0.0663629 
0.239 0.0372462 0.0377423 0.0662824 
0.24 0.0372604 0.037735 0.0662019 
0.241 0.0372746 0.0377278 0.0661214 
0.242 0.0372887 0.0377207 0.066041 
0.243 0.0373026 0.0377137 0.0659606 
0.244 0.0373163 0.0377067 0.0658802 
0.245 0.0373299 0.0376997 0.0657998 
0.246 0.0373433 0.0376927 0.0657195 
0.247 0.0373565 0.0376858 0.0656392 
0.248 0.0373696 0.0376788 0.0655589 
0.249 0.0373825 0.0376718 0.0654786 
0.25 0.0373952 0.0376646 0.0653983 
0.251 0.0374077 0.0376574 0.0653181 
0.252 0.0374201 0.03765 0.0652378 
0.253 0.0374322 0.037642 0.0651576 
0.254 0.0374442 0.0376337 0.0650774 
0.255 0.0374559 0.0376263 0.0649973 
0.256 0.0374674 0.0376193 0.0649171 
0.257 0.0374788 0.0376125 0.0648369 
0.258 0.0374899 0.0376059 0.0647568 
0.259 0.0375008 0.0375994 0.0646766 
0.26 0.0375115 0.0375931 0.0645965 
0.261 0.037522 0.0375869 0.0645164 
0.262 0.0375323 0.0375808 0.0644363 
0.263 0.0375423 0.0375749 0.0643562 
0.264 0.037552 0.0375691 0.0642761 
0.265 0.0375614 0.0375634 0.064196 
0.266 0.0375706 0.0375578 0.0641159 
0.267 0.0375793 0.0375525 0.0640358 
0.268 0.0375876 0.0375475 0.0639557 
0.269 0.0375947 0.0375434 0.0638757 
0.27 0.0376023 0.0375386 0.0637956 
0.271 0.0376103 0.0375332 0.0637155 
0.272 0.0376184 0.0375273 0.0636354 
0.273 0.0376265 0.0375211 0.0635553 
0.274 0.0376346 0.0375144 0.0634753 
0.275 0.0376427 0.0375067 0.0633952 
0.276 0.0376507 0.0374988 0.0633151 
0.277 0.0376586 0.0374919 0.063235 
0.278 0.0376664 0.0374853 0.0631549 
0.279 0.0376741 0.0374789 0.0630748 
0.28 0.0376817 0.0374726 0.0629946 
0.281 0.0376891 0.0374664 0.0629145 
0.282 0.0376964 0.0374602 0.0628344 
0.283 0.0377037 0.0374541 0.0627542 
0.284 0.0377109 0.0374482 0.0626741 
0.285 0.037718 0.0374423 0.0625939 
0.286 0.037725 0.0374364 0.0625137 
0.287 0.0377319 0.0374306 0.0624335 
0.288 0.0377386 0.0374248 0.0623533 
0.289 0.0377453 0.0374191 0.0622731 
0.29 0.0377519 0.0374133 0.0621928 
0.291 0.0377583 0.0374076 0.0621126 
0.292 0.0377646 0.0374018 0.0620323 
0.293 0.0377708 0.037396 0.061952 
0.294 0.0377769 0.0373901 0.0618717 
0.295 0.0377828 0.0373842 0.0617913 
0.296 0.0377886 0.037378 0.061711 
0.297 0.0377943 0.0373712 0.0616306 
0.298 0.0377999 0.0373647 0.0615502 
0.299 0.0378053 0.0373588 0.0614698 
0.3 0.0378106 0.037353 0.0613893 
0.301 0.0378157 0.0373475 0.0613089 
0.302 0.0378207 0.0373421 0.0612284 
0.303 0.0378256 0.0373369 0.0611478 
0.304 0.0378303 0.0373317 0.0610673 
0.305 0.0378348 0.0373266 0.0609867 
0.306 0.0378392 0.0373217 0.0609061 
0.307 0.0378435 0.0373168 0.0608255 
0.308 0.0378475 0.037312 0.0607448 
0.309 0.0378514 0.0373074 0.0606641 
0.31 0.037855 0.0373028 0.0605834 
0.311 0.0378584 0.0372984 0.0605026 
0.312 0.0378615 0.0372942 0.0604219 
0.313 0.0378638 0.0372907 0.060341 
0.314 0.0378666 0.0372864 0.0602602 
0.315 0.0378696 0.0372819 0.0601793 
0.316 0.0378726 0.0372771 0.0600984 
0.317 0.0378756 0.0372721 0.0600174 
0.318 0.0378786 0.0372667 0.0599364 
0.319 0.0378815 0.0372603 0.0598554 
0.32 0.0378844 0.0372545 0.0597743 
0.321 0.0378872 0.0372493 0.0596932 
0.322 0.03789 0.0372442 0.059612 
0.323 0.0378928 0.0372393 0.0595308 
0.324 0.0378954 0.0372346 0.0594496 
0.325 0.037898 0.03723 0.0593683 
0.326 0.0379006 0.0372254 0.059287 
0.327 0.037903 0.0372209 0.0592056 
0.328 0.0379053 0.0372165 0.0591242 
0.329 0.0379075 0.037212 0.0590428 
0.33 0.0379097 0.0372076 0.0589613 
0.331 0.0379117 0.0372033 0.0588797 
0.332 0.0379137 0.0371989 0.0587981 
0.333 0.0379155 0.0371946 0.0587165 
0.334 0.0379173 0.0371903 0.0586348 
0.335 0.0379189 0.037186 0.0585531 
0.336 0.0379205 0.0371816 0.0584713 
0.337 0.037922 0.0371773 0.0583895 
0.338 0.0379233 0.0371729 0.0583076 
0.339 0.0379246 0.0371685 0.0582257 
0.34 0.0379257 0.0371638 0.0581437 
0.341 0.0379268 0.0371587 0.0580616 
0.342 0.0379277 0.0371541 0.0579795 
0.343 0.0379286 0.0371498 0.0578974 
0.344 0.0379293 0.0371456 0.0578152 
0.345 0.03793 0.0371416 0.057733 
0.346 0.0379305 0.0371376 0.0576507 
0.347 0.0379309 0.0371338 0.0575683 
0.348 0.0379312 0.03713 0.0574859 
0.349 0.0379314 0.0371264 0.0574034 
0.35 0.0379315 0.0371228 0.0573209 
0.351 0.0379314 0.0371192 0.0572383 
0.352 0.0379312 0.0371158 0.0571556 
0.353 0.0379309 0.0371124 0.0570729 
0.354 0.0379304 0.0371091 0.0569902 
0.355 0.0379298 0.0371059 0.0569073 
0.356 0.0379288 0.0371029 0.0568244 
0.357 0.0379276 0.0371002 0.0567415 
0.358 0.0379266 0.0370971 0.0566585 
0.359 0.0379256 0.0370938 0.0565754 
0.36 0.0379247 0.0370904 0.0564923 
0.361 0.0379237 0.0370868 0.0564091 
0.362 0.0379227 0.037083 0.0563258 
0.363 0.0379216 0.0370785 0.0562425 
0.364 0.0379205 0.0370747 0.0561591 
0.365 0.0379194 0.0370712 0.0560756 
0.366 0.0379182 0.0370678 0.0559921 
0.367 0.037917 0.0370646 0.0559085 
0.368 0.0379157 0.0370615 0.0558248 
0.369 0.0379145 0.0370586 0.0557411 
0.37 0.0379131 0.0370557 0.0556573 
0.371 0.0379116 0.0370528 0.0555734 
0.372 0.03791 0.0370499 0.0554894 
0.373 0.0379083 0.037047 0.0554054 
0.374 0.0379064 0.0370441 0.0553213 
0.375 0.0379045 0.0370413 0.0552372 
0.376 0.0379025 0.0370385 0.055153 
0.377 0.0379005 0.0370357 0.0550687 
0.378 0.0378983 0.0370329 0.0549843 
0.379 0.037896 0.0370301 0.0548999 
0.38 0.0378937 0.0370273 0.0548153 
0.381 0.0378912 0.0370245 0.0547307 
0.382 0.0378887 0.0370217 0.0546461 
0.383 0.037886 0.0370188 0.0545613 
0.384 0.0378833 0.0370158 0.0544765 
0.385 0.0378805 0.0370126 0.0543916 
0.386 0.0378776 0.0370097 0.0543066 
0.387 0.0378747 0.037007 0.0542216 
0.388 0.0378716 0.0370044 0.0541365 
0.389 0.0378684 0.0370018 0.0540513 
0.39 0.0378652 0.0369994 0.053966 
0.391 0.0378619 0.036997 0.0538806 
0.392 0.0378584 0.0369947 0.0537952 
0.393 0.0378549 0.0369925 0.0537097 
0.394 0.0378513 0.0369903 0.0536241 
0.395 0.0378476 0.0369881 0.0535384 
0.396 0.0378439 0.036986 0.0534526 
0.397 0.03784 0.0369839 0.0533668 
0.398 0.0378361 0.0369819 0.0532809 
0.399 0.037832 0.03698 0.0531948 
0.4 0.0378279 0.036978 0.0531088 
0.401 0.0378237 0.0369761 0.0530226 
0.402 0.0378194 0.0369743 0.0529363 
0.403 0.037815 0.0369725 0.05285 
0.404 0.0378105 0.0369707 0.0527636 
0.405 0.037806 0.0369689 0.052677 
0.406 0.0378013 0.0369672 0.0525904 
0.407 0.0377965 0.0369655 0.0525038 
0.408 0.0377917 0.0369639 0.052417 
0.409 0.0377868 0.0369623 0.0523301 
0.41 0.0377817 0.0369607 0.0522432 
0.411 0.0377766 0.0369591 0.0521562 
0.412 0.0377714 0.0369576 0.052069 
0.413 0.037766 0.0369561 0.0519818 
0.414 0.0377606 0.0369546 0.0518945 
0.415 0.0377552 0.0369532 0.0518072 
0.416 0.0377496 0.0369518 0.0517197 
0.417 0.037744 0.0369505 0.0516321 
0.418 0.0377383 0.0369492 0.0515445 
0.419 0.0377325 0.0369479 0.0514567 
0.42 0.0377266 0.0369467 0.0513689 
0.421 0.0377206 0.0369455 0.051281 
0.422 0.0377146 0.0369444 0.051193 
0.423 0.0377084 0.0369433 0.0511049 
0.424 0.0377022 0.0369422 0.0510167 
0.425 0.0376959 0.0369412 0.0509284 
0.426 0.0376895 0.0369402 0.05084 
0.427 0.037683 0.0369392 0.0507515 
0.428 0.0376765 0.0369383 0.0506629 
0.429 0.0376698 0.0369374 0.0505743 
0.43 0.0376631 0.0369366 0.0504855 
0.431 0.0376563 0.0369357 0.0503967 
0.432 0.0376494 0.0369349 0.0503077 
0.433 0.0376424 0.0369342 0.0502187 
0.434 0.0376353 0.0369335 0.0501295 
0.435 0.0376281 0.0369328 0.0500403 
0.436 0.0376209 0.0369321 0.049951 
0.437 0.0376136 0.0369315 0.0498616 
0.438 0.0376062 0.0369309 0.049772 
0.439 0.0375987 0.0369303 0.0496824 
0.44 0.0375911 0.0369298 0.0495927 
0.441 0.0375835 0.0369293 0.0495029 
0.442 0.0375758 0.0369288 0.049413 
0.443 0.037568 0.0369283 0.049323 
0.444 0.0375602 0.0369277 0.0492329 
0.445 0.0375523 0.0369273 0.0491427 
0.446 0.0375442 0.036927 0.0490524 
0.447 0.0375361 0.0369267 0.048962 
0.448 0.0375278 0.0369264 0.0488715 
0.449 0.0375194 0.0369262 0.0487809 
0.45 0.037511 0.0369261 0.0486902 
0.451 0.0375024 0.036926 0.0485994 
0.452 0.0374938 0.036926 0.0485085 
0.453 0.0374851 0.036926 0.0484175 
0.454 0.0374763 0.0369261 0.0483264 
0.455 0.0374674 0.0369262 0.0482352 
0.456 0.0374585 0.0369265 0.0481439 
0.457 0.0374496 0.0369268 0.0480524 
0.458 0.0374404 0.0369271 0.0479609 
0.459 0.0374312 0.0369273 0.0478693 
0.46 0.0374218 0.0369276 0.0477776 
0.461 0.0374123 0.036928 0.0476858 
0.462 0.0374028 0.0369283 0.0475939 
0.463 0.0373931 0.0369287 0.0475019 
0.464 0.0373833 0.0369291 0.0474097 
0.465 0.0373735 0.0369296 0.0473175 
0.466 0.0373635 0.03693 0.0472252 
0.467 0.0373534 0.0369305 0.0471328 
0.468 0.0373433 0.0369311 0.0470402 
0.469 0.037333 0.0369317 0.0469476 
0.47 0.0373226 0.0369323 0.0468548 
0.471 0.0373122 0.0369329 0.046762 
0.472 0.0373016 0.0369336 0.046669 
0.473 0.037291 0.0369343 0.046576 
0.474 0.0372803 0.036935 0.0464828 
0.475 0.0372694 0.0369358 0.0463895 
0.476 0.0372585 0.0369366 0.0462962 
0.477 0.0372474 0.0369375 0.0462027 
0.478 0.0372363 0.0369383 0.0461091 
0.479 0.0372251 0.0369393 0.0460154 
0.48 0.0372138 0.0369402 0.0459216 
0.481 0.0372023 0.0369412 0.0458277 
0.482 0.0371908 0.0369423 0.0457337 
0.483 0.0371792 0.0369433 0.0456396 
0.484 0.0371675 0.0369444 0.0455453 
0.485 0.0371556 0.0369456 0.045451 
0.486 0.0371437 0.0369468 0.0453566 
0.487 0.0371317 0.036948 0.045262 
0.488 0.0371195 0.0369494 0.0451674 
0.489 0.0371072 0.0369507 0.0450726 
0.49 0.0370949 0.036952 0.0449777 
0.491 0.0370825 0.0369534 0.0448828 
0.492 0.0370701 0.0369548 0.0447877 
0.493 0.0370575 0.0369562 0.0446925 
0.494 0.0370448 0.0369577 0.0445972 
0.495 0.0370321 0.0369591 0.0445018 
0.496 0.0370192 0.0369607 0.0444063 
0.497 0.0370063 0.0369622 0.0443106 
0.498 0.0369933 0.0369638 0.0442149 
0.499 0.0369802 0.0369654 0.0441191 
0.5 0.0369669 0.0369671 0.0440231 
0.501 0.0369536 0.0369688 0.043927 
0.502 0.0369402 0.0369705 0.0438309 
0.503 0.0369267 0.0369723 0.0437346 
0.504 0.0369131 0.0369742 0.0436382 
0.505 0.0368995 0.036976 0.0435417 
0.506 0.0368857 0.0369779 0.0434451 
0.507 0.0368718 0.0369799 0.0433484 
0.508 0.0368578 0.0369819 0.0432516 
0.509 0.0368438 0.036984 0.0431546 
0.51 0.0368296 0.0369861 0.0430576 
0.511 0.0368153 0.0369883 0.0429604 
0.512 0.036801 0.0369906 0.0428632 
0.513 0.0367865 0.0369929 0.0427658 
0.514 0.036772 0.0369954 0.0426683 
0.515 0.0367574 0.036998 0.0425707 
0.516 0.0367426 0.037001 0.042473 
0.517 0.0367278 0.0370037 0.0423752 
0.518 0.0367129 0.0370063 0.0422773 
0.519 0.0366979 0.0370089 0.0421792 
0.52 0.0366828 0.0370114 0.0420811 
0.521 0.0366676 0.037014 0.0419829 
0.522 0.0366523 0.0370165 0.0418845 
0.523 0.0366369 0.0370191 0.041786 
0.524 0.0366214 0.0370216 0.0416874 
0.525 0.0366058 0.0370242 0.0415887 
0.526 0.0365902 0.0370268 0.0414899 
0.527 0.0365744 0.0370295 0.041391 
0.528 0.0365586 0.0370321 0.041292 
0.529 0.0365426 0.0370348 0.0411928 
0.53 0.0365266 0.0370375 0.0410936 
0.531 0.0365106 0.0370402 0.0409942 
0.532 0.0364945 0.0370429 0.0408948 
0.533 0.0364782 0.0370458 0.0407952 
0.534 0.0364617 0.0370488 0.0406955 
0.535 0.0364451 0.0370519 0.0405957 
0.536 0.0364284 0.0370553 0.0404958 
0.537 0.0364115 0.037059 0.0403958 
0.538 0.0363945 0.0370633 0.0402956 
0.539 0.0363773 0.037067 0.0401954 
0.54 0.0363599 0.0370704 0.040095 
0.541 0.0363425 0.0370736 0.0399946 
0.542 0.0363248 0.0370767 0.039894 
0.543 0.0363069 0.0370796 0.0397933 
0.544 0.0362885 0.0370821 0.0396925 
0.545 0.0362703 0.0370849 0.0395916 
0.546 0.0362521 0.0370879 0.0394906 
0.547 0.036234 0.037091 0.0393894 
0.548 0.0362159 0.0370941 0.0392882 
0.549 0.0361976 0.0370974 0.0391869 
0.55 0.0361794 0.0371007 0.0390854 
0.551 0.036161 0.037104 0.0389838 
0.552 0.0361426 0.0371075 0.0388821 
0.553 0.0361242 0.037111 0.0387804 
0.554 0.0361056 0.0371146 0.0386785 
0.555 0.036087 0.0371183 0.0385764 
0.556 0.0360683 0.0371221 0.0384743 
0.557 0.0360495 0.0371261 0.0383721 
0.558 0.0360307 0.0371302 0.0382697 
0.559 0.0360117 0.0371345 0.0381673 
0.56 0.0359927 0.0371393 0.0380647 
0.561 0.0359736 0.0371437 0.0379621 
0.562 0.0359544 0.0371479 0.0378593 
0.563 0.0359351 0.037152 0.0377564 
0.564 0.0359157 0.0371562 0.0376534 
0.565 0.0358963 0.0371602 0.0375503 
0.566 0.0358767 0.0371643 0.0374471 
0.567 0.0358571 0.0371684 0.0373437 
0.568 0.0358373 0.0371725 0.0372403 
0.569 0.0358175 0.0371766 0.0371368 
0.57 0.0357976 0.0371807 0.0370331 
0.571 0.0357776 0.0371849 0.0369293 
0.572 0.0357575 0.0371891 0.0368255 
0.573 0.0357373 0.0371933 0.0367215 
0.574 0.035717 0.0371976 0.0366174 
0.575 0.0356966 0.037202 0.0365132 
0.576 0.0356761 0.0372064 0.0364089 
0.577 0.0356555 0.0372109 0.0363045 
0.578 0.0356347 0.0372155 0.0361999 
0.579 0.0356138 0.0372203 0.0360953 
0.58 0.0355928 0.0372254 0.0359906 
0.581 0.0355717 0.0372309 0.0358857 
0.582 0.0355504 0.037237 0.0357808 
0.583 0.035529 0.0372421 0.0356757 
0.584 0.0355074 0.037247 0.0355705 
0.585 0.0354856 0.0372515 0.0354652 
0.586 0.0354636 0.0372559 0.0353599 
0.587 0.0354413 0.0372599 0.0352544 
0.588 0.0354183 0.0372633 0.0351488 
0.589 0.0353958 0.0372672 0.0350431 
0.59 0.0353734 0.0372714 0.0349372 
0.591 0.0353512 0.0372758 0.0348313 
0.592 0.0353289 0.0372803 0.0347253 
0.593 0.0353067 0.0372848 0.0346192 
0.594 0.0352844 0.0372895 0.0345129 
0.595 0.0352621 0.0372942 0.0344066 
0.596 0.0352397 0.0372991 0.0343001 
0.597 0.0352174 0.0373041 0.0341936 
0.598 0.0351949 0.0373091 0.0340869 
0.599 0.0351725 0.0373143 0.0339801 
0.6 0.03515 0.0373197 0.0338732 
0.601 0.0351274 0.0373252 0.0337663 
0.602 0.0351047 0.0373309 0.0336592 
0.603 0.035082 0.0373372 0.033552 
0.604 0.0350593 0.0373439 0.0334447 
0.605 0.0350365 0.0373498 0.0333373 
0.606 0.0350136 0.0373556 0.0332298 
0.607 0.0349906 0.0373613 0.0331222 
0.608 0.0349676 0.0373669 0.0330145 
0.609 0.0349445 0.0373725 0.0329066 
0.61 0.0349213 0.037378 0.0327987 
0.611 0.0348981 0.0373836 0.0326907 
0.612 0.0348748 0.0373891 0.0325826 
0.613 0.0348514 0.0373947 0.0324743 
0.614 0.0348279 0.0374003 0.032366 
0.615 0.0348043 0.0374059 0.0322576 
0.616 0.0347806 0.0374116 0.032149 
0.617 0.0347568 0.0374174 0.0320404 
0.618 0.0347329 0.0374232 0.0319316 
0.619 0.0347088 0.0374292 0.0318228 
0.62 0.0346847 0.0374352 0.0317138 
0.621 0.0346605 0.0374413 0.0316048 
0.622 0.0346363 0.0374475 0.0314956 
0.623 0.034612 0.0374538 0.0313864 
0.624 0.0345875 0.0374605 0.031277 
0.625 0.034563 0.0374681 0.0311676 
0.626 0.0345383 0.0374756 0.031058 
0.627 0.0345135 0.037482 0.0309484 
0.628 0.0344884 0.037488 0.0308386 
0.629 0.0344632 0.0374936 0.0307288 
0.63 0.0344377 0.0374988 0.0306188 
0.631 0.0344116 0.0375034 0.0305087 
0.632 0.0343847 0.0375072 0.0303986 
0.633 0.0343589 0.037512 0.0302883 
0.634 0.0343333 0.0375171 0.030178 
0.635 0.034308 0.0375224 0.0300675 
0.636 0.0342827 0.0375278 0.029957 
0.637 0.0342576 0.0375334 0.0298463 
0.638 0.0342325 0.0375391 0.0297356 
0.639 0.0342074 0.037545 0.0296247 
0.64 0.0341824 0.037551 0.0295138 
0.641 0.0341574 0.037557 0.0294027 
0.642 0.0341324 0.0375633 0.0292916 
0.643 0.0341075 0.0375697 0.0291804 
0.644 0.0340826 0.0375763 0.029069 
0.645 0.0340576 0.0375831 0.0289576 
0.646 0.0340327 0.0375902 0.0288461 
0.647 0.0340078 0.0375984 0.0287345 
0.648 0.0339828 0.0376061 0.0286228 
0.649 0.0339579 0.0376133 0.0285109 
0.65 0.0339329 0.0376203 0.028399 
0.651 0.033908 0.0376272 0.028287 
0.652 0.033883 0.0376341 0.0281749 
0.653 0.033858 0.0376408 0.0280627 
0.654 0.0338329 0.0376476 0.0279504 
0.655 0.0338079 0.0376543 0.0278381 
0.656 0.0337828 0.0376611 0.0277256 
0.657 0.0337577 0.0376679 0.027613 
0.658 0.0337325 0.0376747 0.0275004 
0.659 0.0337072 0.0376816 0.0273876 
0.66 0.0336819 0.0376886 0.0272747 
0.661 0.0336565 0.0376957 0.0271618 
0.662 0.0336309 0.0377029 0.0270488 
0.663 0.033605 0.0377106 0.0269356 
0.664 0.0335794 0.037718 0.0268224 
0.665 0.0335538 0.0377255 0.0267091 
0.666 0.0335283 0.037733 0.0265957 
0.667 0.0335028 0.0377407 0.0264822 
0.668 0.0334772 0.0377488 0.0263686 
0.669 0.0334516 0.0377584 0.026255 
0.67 0.0334259 0.0377668 0.0261412 
0.671 0.0334002 0.0377742 0.0260273 
0.672 0.0333742 0.037781 0.0259134 
0.673 0.0333481 0.0377872 0.0257993 
0.674 0.0333215 0.0377929 0.0256852 
0.675 0.0332939 0.0377972 0.025571 
0.676 0.0332664 0.0378015 0.0254567 
0.677 0.03324 0.0378069 0.0253423 
0.678 0.0332141 0.0378126 0.0252278 
0.679 0.0331886 0.0378185 0.0251132 
0.68 0.0331634 0.0378246 0.0249986 
0.681 0.0331383 0.0378309 0.0248838 
0.682 0.0331135 0.0378374 0.024769 
0.683 0.0330888 0.0378439 0.0246541 
0.684 0.0330643 0.0378506 0.0245391 
0.685 0.03304 0.0378575 0.024424 
0.686 0.0330158 0.0378645 0.0243088 
0.687 0.0329918 0.0378717 0.0241935 
0.688 0.0329679 0.0378791 0.0240782 
0.689 0.0329441 0.0378868 0.0239627 
0.69 0.0329204 0.0378949 0.0238472 
0.691 0.0328969 0.0379042 0.0237316 
0.692 0.0328735 0.0379126 0.0236159 
0.693 0.0328501 0.0379205 0.0235001 
0.694 0.0328269 0.0379283 0.0233842 
0.695 0.0328039 0.037936 0.0232683 
0.696 0.0327809 0.0379436 0.0231523 
0.697 0.032758 0.0379511 0.0230361 
0.698 0.0327352 0.0379587 0.0229199 
0.699 0.0327125 0.0379662 0.0228036 
0.7 0.0326898 0.0379738 0.0226873 
0.701 0.0326673 0.0379814 0.0225708 
0.702 0.0326448 0.0379891 0.0224543 
0.703 0.0326223 0.0379969 0.0223377 
0.704 0.0325999 0.0380048 0.022221 
0.705 0.0325774 0.0380129 0.0221042 
0.706 0.0325547 0.0380214 0.0219873 
0.707 0.0325316 0.0380304 0.0218704 
0.708 0.0325094 0.0380388 0.0217533 
0.709 0.0324874 0.0380472 0.0216362 
0.71 0.0324657 0.0380556 0.021519 
0.711 0.0324441 0.0380642 0.0214018 
0.712 0.0324227 0.0380734 0.0212844 
0.713 0.0324015 0.0380841 0.021167 
0.714 0.0323803 0.0380928 0.0210495 
0.715 0.0323591 0.0381006 0.0209319 
0.716 0.0323379 0.0381076 0.0208142 
0.717 0.0323166 0.0381139 0.0206965 
0.718 0.0322949 0.0381193 0.0205786 
0.719 0.0322715 0.0381227 0.0204607 
0.72 0.0322498 0.0381272 0.0203427 
0.721 0.0322293 0.0381325 0.0202247 
0.722 0.0322096 0.0381384 0.0201065 
0.723 0.0321905 0.0381444 0.0199883 
0.724 0.032172 0.0381508 0.01987 
0.725 0.0321539 0.0381572 0.0197516 
0.726 0.0321364 0.0381639 0.0196332 
0.727 0.0321193 0.0381707 0.0195147 
0.728 0.0321026 0.0381777 0.019396 
0.729 0.0320864 0.0381848 0.0192774 
0.73 0.0320706 0.0381921 0.0191586 
0.731 0.0320553 0.0381997 0.0190398 
0.732 0.0320403 0.0382074 0.0189208 
0.733 0.0320258 0.0382156 0.0188019 
0.734 0.0320116 0.0382243 0.0186828 
0.735 0.0319979 0.0382341 0.0185636 
0.736 0.0319846 0.0382427 0.0184444 
0.737 0.0319718 0.038251 0.0183251 
0.738 0.0319593 0.0382591 0.0182058 
0.739 0.0319473 0.038267 0.0180863 
0.74 0.0319357 0.0382748 0.0179668 
0.741 0.0319245 0.0382826 0.0178472 
0.742 0.0319137 0.0382904 0.0177276 
0.743 0.0319033 0.0382982 0.0176078 
0.744 0.0318934 0.038306 0.017488 
0.745 0.0318838 0.0383139 0.0173681 
0.746 0.0318747 0.0383219 0.0172482 
0.747 0.0318659 0.03833 0.0171281 
0.748 0.0318575 0.0383382 0.017008 
0.749 0.0318492 0.0383468 0.0168878 
0.75 0.0318407 0.0383562 0.0167676 
0.751 0.0318328 0.0383657 0.0166472 
0.752 0.0318262 0.0383744 0.0165268 
0.753 0.0318204 0.0383829 0.0164064 
0.754 0.0318154 0.0383914 0.0162858 
0.755 0.0318111 0.0384002 0.0161652 
0.756 0.0318074 0.0384096 0.0160445 
0.757 0.0318044 0.03842 0.0159237 
0.758 0.031802 0.0384282 0.0158029 
0.759 0.0318001 0.0384354 0.015682 
0.76 0.0317987 0.0384417 0.015561 
0.761 0.0317977 0.0384471 0.01544 
0.762 0.0317965 0.0384513 0.0153188 
0.763 0.0317941 0.038453 0.0151976 
0.764 0.0317949 0.0384569 0.0150764 
0.765 0.0317976 0.0384615 0.014955 
0.766 0.0318019 0.0384667 0.0148336 
0.767 0.0318077 0.0384721 0.0147122 
0.768 0.0318149 0.0384778 0.0145906 
0.769 0.0318234 0.0384836 0.014469 
0.77 0.0318332 0.0384897 0.0143473 
0.771 0.0318445 0.0384959 0.0142255 
0.772 0.0318571 0.0385023 0.0141037 
0.773 0.0318712 0.0385088 0.0139818 
0.774 0.0318867 0.0385156 0.0138598 
0.775 0.0319038 0.0385226 0.0137377 
0.776 0.0319224 0.0385299 0.0136156 
0.777 0.0319425 0.0385376 0.0134934 
0.778 0.0319644 0.0385462 0.0133712 
0.779 0.031988 0.0385553 0.0132488 
0.78 0.0320134 0.0385633 0.0131264 
0.781 0.0320407 0.0385709 0.0130039 
0.782 0.0320699 0.0385782 0.0128814 
0.783 0.0321013 0.0385854 0.0127587 
0.784 0.0321349 0.0385925 0.0126361 
0.785 0.0321708 0.0385995 0.0125133 
0.786 0.0322091 0.0386065 0.0123904 
0.787 0.0322502 0.0386134 0.0122675 
0.788 0.032294 0.0386204 0.0121445 
0.789 0.032341 0.0386274 0.0120214 
0.79 0.0323913 0.0386344 0.0118983 
0.791 0.0324451 0.0386416 0.011775 
0.792 0.032503 0.038649 0.0116517 
0.793 0.0325651 0.0386568 0.0115283 
0.794 0.0326312 0.0386659 0.0114048 
0.795 0.0327047 0.038674 0.0112812 
0.796 0.0327866 0.0386811 0.0111574 
0.797 0.0328785 0.0386877 0.0110336 
0.798 0.0329833 0.0386939 0.0109096 
0.799 0.033108 0.0386995 0.0107854 
0.8 0.0332841 0.0387041 0.0106611 
0.801 0.0334609 0.0387077 0.0104208 
0.802 0.0335872 0.0387121 0.0101798 
0.803 0.0336947 0.0387168 0.00993819 
0.804 0.03379 0.0387217 0.0096959 
0.805 0.0338763 0.0387267 0.00945299 
0.806 0.0339555 0.0387317 0.00920945 
0.807 0.0340288 0.0387367 0.00896531 
0.808 0.034097 0.0387418 0.00872056 
0.809 0.0341609 0.0387468 0.00847521 
0.81 0.0342208 0.0387518 0.00822926 
0.811 0.0342773 0.0387567 0.00798271 
0.812 0.0343305 0.0387617 0.00773557 
0.813 0.0343809 0.0387666 0.00748783 
0.814 0.0344285 0.0387715 0.0072395 
0.815 0.0344737 0.0387763 0.00699057 
0.816 0.0345165 0.0387811 0.00674104 
0.817 0.0345572 0.0387858 0.00649092 
0.818 0.0345958 0.0387905 0.0062402 
0.819 0.0346324 0.0387952 0.00598888 
0.82 0.0346672 0.0387999 0.00573696 
0.821 0.0347003 0.0388045 0.00548445 
0.822 0.0347317 0.038809 0.00523133 
0.823 0.0347614 0.0388136 0.0049776 
0.824 0.0347897 0.0388181 0.00472328 
0.825 0.0348165 0.0388225 0.00446834 
0.826 0.0348418 0.0388269 0.00421281 
0.827 0.0348659 0.0388313 0.00395666 
0.828 0.0348885 0.0388357 0.0036999 
0.829 0.03491 0.03884 0.00344253 
0.83 0.0349302 0.0388443 0.00318455 
0.831 0.0349492 0.0388485 0.00292596 
0.832 0.034967 0.0388528 0.00266675 
0.833 0.0349838 0.0388569 0.00240692 
0.834 0.0349994 0.0388611 0.00214647 
0.835 0.035014 0.0388652 0.00188541 
0.836 0.0350276 0.0388693 0.00162372 
0.837 0.0350402 0.0388734 0.00136141 
0.838 0.0350518 0.0388774 0.00109848 
0.839 0.0350624 0.0388814 0.000834915 
0.84 0.0350721 0.0388854 0.000570727 
0.841 0.0350809 0.0388893 0.00030591 
0.842 0.0350887 0.0388933 4.04621e-05 
0.843 0.0350958 0.0388972 -0.000225618 
0.844 0.0351019 0.038901 -0.000492332 
0.845 0.0351072 0.0389049 -0.000759681 
0.846 0.0351117 0.0389087 -0.00102767 
0.847 0.0351154 0.0389125 -0.00129629 
0.848 0.0351183 0.0389162 -0.00156556 
0.849 0.0351205 0.03892 -0.00183546 
0.85 0.0351218 0.0389237 -0.00210601 
0.851 0.0351224 0.0389273 -0.0023772 
0.852 0.0351223 0.038931 -0.00264904 
0.853 0.0351214 0.0389346 -0.00292153 
0.854 0.0351199 0.0389382 -0.00319467 
0.855 0.0351176 0.0389418 -0.00346846 
0.856 0.0351146 0.0389454 -0.0037429 
0.857 0.035111 0.0389489 -0.004018 
0.858 0.0351067 0.0389524 -0.00429375 
0.859 0.0351017 0.0389559 -0.00457016 
0.86 0.035096 0.0389594 -0.00484723 
0.861 0.0350898 0.0389628 -0.00512496 
0.862 0.0350828 0.0389663 -0.00540335 
0.863 0.0350753 0.0389697 -0.00568241 
0.864 0.0350671 0.038973 -0.00596213 
0.865 0.0350584 0.0389764 -0.00624252 
0.866 0.035049 0.0389797 -0.00652358 
0.867 0.035039 0.0389831 -0.00680531 
0.868 0.0350285 0.0389863 -0.00708771 
0.869 0.0350173 0.0389896 -0.00737079 
0.87 0.0350056 0.0389929 -0.00765454 
0.871 0.0349933 0.0389961 -0.00793897 
0.872 0.0349805 0.0389993 -0.00822408 
0.873 0.0349671 0.0390025 -0.00850987 
0.874 0.0349531 0.0390057 -0.00879634 
0.875 0.0349386 0.0390088 -0.0090835 
0.876 0.0349236 0.039012 -0.00937134 
0.877 0.034908 0.0390151 -0.00965987 
0.878 0.0348919 0.0390182 -0.00994908 
0.879 0.0348753 0.0390212 -0.010239 
0.88 0.0348582 0.0390243 -0.0105296 
0.881 0.0348406 0.0390273 -0.0108209 
0.882 0.0348224 0.0390304 -0.0111129 
0.883 0.0348038 0.0390334 -0.0114056 
0.884 0.0347846 0.0390363 -0.011699 
0.885 0.034765 0.0390393 -0.011993 
0.886 0.0347449 0.0390423 -0.0122878 
0.887 0.0347243 0.0390452 -0.0125833 
0.888 0.0347032 0.0390481 -0.0128795 
0.889 0.0346817 0.039051 -0.0131764 
0.89 0.0346597 0.0390539 -0.0134741 
0.891 0.0346372 0.0390567 -0.0137724 
0.892 0.0346143 0.0390596 -0.0140714 
0.893 0.0345909 0.0390624 -0.0143712 
0.894 0.034567 0.0390652 -0.0146716 
0.895 0.0345427 0.039068 -0.0149728 
0.896 0.034518 0.0390708 -0.0152747 
0.897 0.0344928 0.0390735 -0.0155774 
0.898 0.0344672 0.0390763 -0.0158807 
0.899 0.0344412 0.039079 -0.0161848 
0.9 0.0344147 0.0390817 -0.0164896 
0.901 0.0343878 0.0390844 -0.0167951 
0.902 0.0343605 0.0390871 -0.0171014 
0.903 0.0343328 0.0390897 -0.0174084 
0.904 0.0343046 0.0390924 -0.0177161 
0.905 0.0342761 0.039095 -0.0180246 
0.906 0.0342471 0.0390976 -0.0183337 
0.907 0.0342177 0.0391002 -0.0186437 
0.908 0.034188 0.0391028 -0.0189543 
0.909 0.0341578 0.0391054 -0.0192658 
0.91 0.0341272 0.0391079 -0.0195779 
0.911 0.0340963 0.0391105 -0.0198908 
0.912 0.034065 0.039113 -0.0202044 
0.913 0.0340332 0.0391155 -0.0205188 
0.914 0.0340011 0.039118 -0.020834 
0.915 0.0339687 0.0391205 -0.0211499 
0.916 0.0339358 0.039123 -0.0214665 
0.917 0.0339026 0.0391254 -0.0217839 
0.918 0.033869 0.0391278 -0.022102 
0.919 0.033835 0.0391303 -0.022421 
0.92 0.0338007 0.0391327 -0.0227406 
0.921 0.033766 0.0391351 -0.023061 
0.922 0.033731 0.0391375 -0.0233822 
0.923 0.0336956 0.0391398 -0.0237042 
0.924 0.0336599 0.0391422 -0.0240269 
0.925 0.0336238 0.0391445 -0.0243504 
0.926 0.0335873 0.0391468 -0.0246746 
0.927 0.0335506 0.0391492 -0.0249997 
0.928 0.0335135 0.0391515 -0.0253254 
0.929 0.033476 0.0391537 -0.025652 
0.93 0.0334382 0.039156 -0.0259793 
0.931 0.0334001 0.0391583 -0.0263075 
0.932 0.0333617 0.0391605 -0.0266364 
0.933 0.0333229 0.0391627 -0.026966 
0.934 0.0332838 0.039165 -0.0272965 
0.935 0.0332444 0.0391672 -0.0276277 
0.936 0.0332047 0.0391694 -0.0279597 
0.937 0.0331647 0.0391716 -0.0282925 
0.938 0.0331243 0.0391737 -0.0286261 
0.939 0.0330837 0.0391759 -0.0289605 
0.94 0.0330427 0.039178 -0.0292956 
0.941 0.0330015 0.0391801 -0.0296316 
0.942 0.0329599 0.0391823 -0.0299683 
0.943 0.0329181 0.0391844 -0.0303058 
0.944 0.0328759 0.0391865 -0.0306442 
0.945 0.0328335 0.0391885 -0.0309833 
0.946 0.0327907 0.0391906 -0.0313232 
0.947 0.0327477 0.0391927 -0.0316639 
0.948 0.0327044 0.0391947 -0.0320054 
0.949 0.0326609 0.0391968 -0.0323478 
0.95 0.032617 0.0391988 -0.0326909 
0.951 0.0325729 0.0392008 -0.0330348 
0.952 0.0325285 0.0392028 -0.0333795 
0.953 0.0324838 0.0392048 -0.0337251 
0.954 0.0324389 0.0392067 -0.0340714 
0.955 0.0323937 0.0392087 -0.0344186 
0.956 0.0323482 0.0392106 -0.0347665 
0.957 0.0323025 0.0392126 -0.0351153 
0.958 0.0322565 0.0392145 -0.0354649 
0.959 0.0322103 0.0392164 -0.0358152 
0.96 0.0321638 0.0392183 -0.0361664 
0.961 0.0321171 0.0392202 -0.0365185 
0.962 0.0320701 0.0392221 -0.0368713 
0.963 0.0320229 0.0392239 -0.037225 
0.964 0.0319754 0.0392258 -0.0375794 
0.965 0.0319277 0.0392276 -0.0379347 
0.966 0.0318798 0.0392295 -0.0382908 
0.967 0.0318316 0.0392313 -0.0386477 
0.968 0.0317832 0.0392331 -0.0390055 
0.969 0.0317346 0.0392349 -0.0393641 
0.97 0.0316858 0.0392366 -0.0397235 
0.971 0.0316367 0.0392384 -0.0400837 
0.972 0.0315874 0.0392401 -0.0404447 
0.973 0.0315379 0.0392418 -0.0408066 
0.974 0.0314882 0.0392436 -0.0411693 
0.975 0.0314383 0.0392452 -0.0415328 
0.976 0.0313882 0.0392469 -0.0418971 
0.977 0.0313378 0.0392486 -0.0422623 
0.978 0.0312873 0.0392502 -0.0426283 
0.979 0.0312366 0.0392518 -0.0429951 
0.98 0.0311856 0.0392533 -0.0433628 
0.981 0.0311345 0.0392549 -0.0437312 
0.982 0.0310832 0.0392564 -0.0441005 
0.983 0.0310317 0.0392578 -0.0444707 
0.984 0.03098 0.0392593 -0.0448416 
0.985 0.0309281 0.0392606 -0.0452134 
0.986 0.030876 0.0392619 -0.045586 
0.987 0.0308238 0.0392632 -0.0459594 
0.988 0.0307714 0.0392644 -0.0463337 
0.989 0.0307188 0.0392655 -0.0467087 
0.99 0.030666 0.0392665 -0.0470846 
0.991 0.0306131 0.0392674 -0.0474612 
0.992 0.03056 0.0392681 -0.0478387 
0.993 0.0305067 0.0392688 -0.048217 
0.994 0.0304533 0.0392692 -0.048596 
0.995 0.0303997 0.0392695 -0.0489758 
0.996 0.030346 0.0392696 -0.0493565 
0.997 0.0302921 0.0392695 -0.0497378 
0.998 0.030238 0.0392691 -0.05012 
0.999 0.0301838 0.0392685 -0.0505029 


==> tangential_lineplot.dat <==
x    Ax    Ay    Az
0 0.00200834 0.0603121 0.149353 
0.001 0.00263925 0.0603012 0.149469 
0.002 0.00327016 0.0602902 0.149584 
0.003 0.00390107 0.0602792 0.149698 
0.004 0.00453198 0.0602682 0.149812 
0.005 0.00516289 0.0602573 0.149925 
0.006 0.0057938 0.0602463 0.150037 
0.007 0.00574161 0.0602694 0.149575 
0.008 0.00663734 0.0603038 0.149509 
0.009 0.00735709 0.0603555 0.149507 
0.01 0.00828313 0.0603667 0.149489 
0.011 0.00920917 0.060378 0.14947 
0.012 0.0101352 0.0603892 0.14945 
0.013 0.00611292 0.0603822 0.149485 
0.014 0.00723302 0.0603569 0.149574 
0.015 0.00835313 0.0603316 0.149663 
0.016 0.00947323 0.0603063 0.14975 
0.017 0.0110807 0.0602955 0.14959 
0.018 0.0117208 0.0603138 0.149579 
0.019 0.0117248 0.0601676 0.149424 
0.02 0.0123386 0.0601575 0.149467 
0.021 0.0129524 0.0601474 0.149508 
0.022 0.0135663 0.0601373 0.149549 
0.023 0.0141801 0.0601272 0.149589 
0.024 0.0147939 0.0601171 0.149629 
0.025 0.0166049 0.060107 0.149668 
0.026 0.0176082 0.0600714 0.149919 
0.027 0.0186115 0.0600357 0.15017 
0.028 0.0196148 0.06 0.15042 
0.029 0.0206181 0.0599644 0.15067 
0.03 0.0207614 0.0600646 0.151137 
0.031 0.0218304 0.060009 0.151463 
0.032 0.0228994 0.0599534 0.151789 
0.033 0.0239685 0.0598978 0.152114 
0.034 0.0250375 0.0598422 0.152438 
0.035 0.0261065 0.0597866 0.152762 
0.036 0.0271755 0.059731 0.153085 
0.037 0.0282446 0.0596755 0.153407 
0.038 0.0264667 0.0596457 0.15387 
0.039 0.0273575 0.0596419 0.153987 
0.04 0.0282482 0.059638 0.154105 
0.041 0.029139 0.0596342 0.154221 
0.042 0.0300297 0.0596303 0.154337 
0.043 0.0309204 0.0596264 0.154452 
0.044 0.0318112 0.0596226 0.154567 
0.045 0.0327019 0.0596187 0.15468 
0.046 0.0335926 0.0596149 0.154794 
0.047 0.0344834 0.059611 0.154906 
0.048 0.0353741 0.0596071 0.155018 
0.049 0.0362648 0.0596033 0.155129 
0.05 0.0287537 0.0599086 0.155549 
0.051 0.0310697 0.0598145 0.156046 
0.052 0.0333858 0.0597203 0.156543 
0.053 0.0357018 0.0596262 0.157039 
0.054 0.0380178 0.0595321 0.157535 
0.055 0.0403339 0.059438 0.15803 
0.056 0.0426499 0.0593439 0.158524 
0.057 0.044966 0.0592497 0.159017 
0.058 0.047282 0.0591556 0.15951 
0.059 0.0380215 0.0590954 0.163294 
0.06 0.0385418 0.0590521 0.163533 
0.061 0.039062 0.0590088 0.163771 
0.062 0.0395822 0.0589654 0.164009 
0.063 0.0558224 0.0588847 0.164609 
0.064 0.0570919 0.0587665 0.165572 
0.065 0.0580398 0.0587391 0.166692 
0.066 0.0595082 0.0586771 0.167869 
0.067 0.0609766 0.0586151 0.169046 
0.068 0.062445 0.058553 0.170222 
0.069 0.0564437 0.0585284 0.167499 
0.07 0.057401 0.0586163 0.167761 
0.071 0.0583583 0.0587042 0.168023 
0.072 0.0593157 0.0587921 0.168285 
0.073 0.060273 0.0588799 0.168546 
0.074 0.0612303 0.0589678 0.168806 
0.075 0.0582247 0.0590557 0.169065 
0.076 0.0629941 0.0589125 0.169264 
0.077 0.0677636 0.0587693 0.169462 
0.078 0.0725331 0.0586261 0.16966 
0.079 0.0773025 0.058483 0.169857 
0.08 0.0651523 0.057664 0.175849 
0.081 0.0668765 0.0575117 0.176446 
0.082 0.0686008 0.0573593 0.177041 
0.083 0.070325 0.057207 0.177636 
0.084 0.0720492 0.0570547 0.178231 
0.085 0.0737734 0.0569024 0.178825 
0.086 0.0754977 0.0567501 0.179418 
0.087 0.0772219 0.0565978 0.18001 
0.088 0.0707731 0.0565073 0.181725 
0.089 0.0835508 0.0564788 0.184563 
0.09 0.0963285 0.0564502 0.1874 
0.091 0.109106 0.0564216 0.190236 
0.092 0.121884 0.056393 0.193072 
0.093 0.134662 0.0563644 0.195907 
0.094 0.143596 0.057076 0.199773 
0.095 0.160749 0.0567165 0.203442 
0.096 0.177903 0.056357 0.207111 
0.097 0.195056 0.0559974 0.210779 
0.098 0.21221 0.0556379 0.214446 
0.099 0.229363 0.0552783 0.218113 
0.1 0.2779 0.0549188 0.027029 
0.101 0.273971 0.0547221 0.0263733 
0.102 0.270043 0.0545253 0.025717 
0.103 0.266114 0.0543286 0.02506 
0.104 0.262185 0.0541318 0.0244023 
0.105 0.258257 0.0539351 0.0237439 
0.106 0.254328 0.0537383 0.0230849 
0.107 0.2504 0.0535416 0.0224252 
0.108 0.246471 0.0533449 0.0217649 
0.109 0.242542 0.0531481 0.0211039 
0.11 0.238614 0.0529514 0.0204422 
0.111 0.234685 0.0527546 0.0197798 
0.112 0.230756 0.0525579 0.0191168 
0.113 0.226828 0.0523611 0.0184531 
0.114 0.222899 0.0521644 0.0177888 
0.115 0.21897 0.0519676 0.0171238 
0.116 0.215042 0.0517709 0.0164581 
0.117 0.211113 0.0515742 0.0157918 
0.118 0.207184 0.0513774 0.0151247 
0.119 0.203256 0.0511807 0.0144571 
0.12 0.199327 0.0509839 0.0137887 
0.121 0.195399 0.0507872 0.0131197 
0.122 0.19147 0.0505904 0.01245 
0.123 0.187541 0.0503937 0.0117797 
0.124 0.183613 0.050197 0.0111087 
0.125 0.179684 0.0500002 0.010437 
0.126 0.175755 0.0498035 0.00976463 
0.127 0.171827 0.0496067 0.00909161 
0.128 0.167898 0.04941 0.00841793 
0.129 0.163969 0.0492132 0.00774359 
0.13 0.160041 0.0490165 0.00706857 
0.131 0.156112 0.0488197 0.00639289 
0.132 0.152184 0.048623 0.00571654 
0.133 0.148255 0.0484263 0.00503953 
0.134 0.144326 0.0482295 0.00436185 
0.135 0.140398 0.0480328 0.0036835 
0.136 0.136469 0.047836 0.00300449 
0.137 0.13254 0.0476393 0.00232481 
0.138 0.127839 0.0465734 0.00221229 
0.139 0.124176 0.0464503 0.00176089 
0.14 0.120514 0.0463273 0.00130882 
0.141 0.116851 0.0462042 0.000856085 
0.142 0.113189 0.0460812 0.000402684 
0.143 0.109526 0.0459582 -5.13842e-05 
0.144 0.10793 0.0458402 0.00233136 
0.145 0.107375 0.0457376 0.00229341 
0.146 0.106819 0.045635 0.00225479 
0.147 0.106264 0.0455324 0.0022155 
0.148 0.105709 0.0454297 0.00217554 
0.149 0.105153 0.0453271 0.00213492 
0.15 0.106345 0.0434771 0.00122913 
0.151 0.105701 0.0434119 0.00121608 
0.152 0.105056 0.0433466 0.00120237 
0.153 0.104412 0.0432813 0.00118798 
0.154 0.103768 0.043216 0.00117294 
0.155 0.103123 0.0431507 0.00115722 
0.156 0.102479 0.0430854 0.00114084 
0.157 0.101835 0.0430201 0.0011238 
0.158 0.101191 0.0429549 0.00110608 
0.159 0.100546 0.0428896 0.0010877 
0.16 0.0999019 0.0428243 0.00106865 
0.161 0.0992576 0.042759 0.00104894 
0.162 0.0986133 0.0426937 0.00102856 
0.163 0.097969 0.0426284 0.00100751 
0.164 0.0973247 0.0425631 0.000985799 
0.165 0.0966804 0.0424979 0.000963419 
0.166 0.0960361 0.0424326 0.000940371 
0.167 0.0953918 0.0423673 0.000916658 
0.168 0.0947475 0.042302 0.000892277 
0.169 0.0941032 0.0422367 0.00086723 
0.17 0.0934589 0.0421714 0.000841516 
0.171 0.0928145 0.0421061 0.000815135 
0.172 0.0921702 0.0420409 0.000788088 
0.173 0.0915259 0.0419756 0.000760374 
0.174 0.0908816 0.0419103 0.000731994 
0.175 0.0902373 0.041845 0.000702947 
0.176 0.089593 0.0417797 0.000673233 
0.177 0.0889487 0.0417144 0.000642852 
0.178 0.0883044 0.0416491 0.000611805 
0.179 0.0876601 0.0415839 0.000580091 
0.18 0.0870158 0.0415186 0.000547711 
0.181 0.0863715 0.0414533 0.000514663 
0.182 0.0857272 0.041388 0.00048095 
0.183 0.0850828 0.0413227 0.000446569 
0.184 0.0844385 0.0412574 0.000411522 
0.185 0.0837942 0.0411921 0.000375808 
0.186 0.0831499 0.0411269 0.000339427 
0.187 0.0825056 0.0410616 0.00030238 
0.188 0.0816327 0.0410024 0.000772365 
0.189 0.0813436 0.0409493 0.000763373 
0.19 0.0810545 0.0408963 0.000753715 
0.191 0.0807654 0.0408432 0.00074339 
0.192 0.0804763 0.0407901 0.000732399 
0.193 0.0801872 0.040737 0.000720741 
0.194 0.0798981 0.040684 0.000708416 
0.195 0.079609 0.0406309 0.000695425 
0.196 0.07932 0.0405778 0.000681767 
0.197 0.0790309 0.0405248 0.000667442 
0.198 0.0787418 0.0404717 0.00065245 
0.199 0.0784527 0.0404186 0.000636792 
0.2 0.0781636 0.0403655 0.000620468 
0.201 0.0778745 0.0403125 0.000603476 
0.202 0.0775854 0.0402594 0.000585818 
0.203 0.0772963 0.0402063 0.000567493 
0.204 0.0770072 0.0401533 0.000548502 
0.205 0.0767181 0.0401002 0.000528844 
0.206 0.0764291 0.0400471 0.000508519 
0.207 0.07614 0.039994 0.000487528 
0.208 0.0758509 0.039941 0.00046587 
0.209 0.0755618 0.0398879 0.000443545 
0.21 0.0752727 0.0398348 0.000420553 
0.211 0.0749836 0.0397818 0.000396895 
0.212 0.0746945 0.0397287 0.000372571 
0.213 0.0744054 0.0396756 0.000347579 
0.214 0.0741163 0.0396226 0.000321921 
0.215 0.0738272 0.0395695 0.000295596 
0.216 0.0735382 0.0395164 0.000268605 
0.217 0.0732491 0.0394633 0.000240947 
0.218 0.07296 0.0394103 0.000212622 
0.219 0.0726709 0.0393572 0.000183631 
0.22 0.0723818 0.0393041 0.000153972 
0.221 0.0720927 0.0392511 0.000123648 
0.222 0.0718036 0.039198 9.26563e-05 
0.223 0.0715145 0.0391449 6.09982e-05 
0.224 0.0712254 0.0390918 2.86735e-05 
0.225 0.0707294 0.0388319 9.91371e-05 
0.226 0.0704552 0.0387733 8.67039e-05 
0.227 0.0701809 0.0387147 7.36041e-05 
0.228 0.0699066 0.0386561 5.98376e-05 
0.229 0.0696324 0.0385975 4.54045e-05 
0.23 0.0693581 0.0385389 3.03047e-05 
0.231 0.0690838 0.0384803 1.45382e-05 
0.232 0.0679352 0.0384343 9.28726e-05 
0.233 0.0677823 0.0383924 9.39135e-05 
0.234 0.0676294 0.0383506 9.42878e-05 
0.235 0.0674766 0.0383087 9.39954e-05 
0.236 0.0673237 0.0382669 9.30364e-05 
0.237 0.0671709 0.038225 9.14107e-05 
0.238 0.067195 0.0379984 -1.49857e-05 
0.239 0.0670151 0.037968 2.37938e-06 
0.24 0.0668351 0.0379377 1.90778e-05 
0.241 0.0666551 0.0379073 3.51096e-05 
0.242 0.0664752 0.037877 5.04748e-05 
0.243 0.0662952 0.0378466 6.51732e-05 
0.244 0.0661153 0.0378163 7.9205e-05 
0.245 0.0659353 0.0377859 9.25701e-05 
0.246 0.0657553 0.0377556 0.000105269 
0.247 0.0655754 0.0377253 0.0001173 
0.248 0.0653954 0.0376949 0.000128666 
0.249 0.0652155 0.0376646 0.000139364 
0.25 0.0650355 0.0376342 0.000149396 
0.251 0.0648556 0.0376039 0.000158761 
0.252 0.0646756 0.0375735 0.000167459 
0.253 0.0644956 0.0375432 0.000175491 
0.254 0.0643157 0.0375128 0.000182856 
0.255 0.0641357 0.0374825 0.000189555 
0.256 0.0639558 0.0374522 0.000195587 
0.257 0.0637758 0.0374218 0.000200952 
0.258 0.0635959 0.0373915 0.00020565 
0.259 0.0634159 0.0373611 0.000209682 
0.26 0.0632359 0.0373308 0.000213047 
0.261 0.063056 0.0373004 0.000215745 
0.262 0.062876 0.0372701 0.000217777 
0.263 0.0626961 0.0372397 0.000219142 
0.264 0.0625161 0.0372094 0.000219841 
0.265 0.0623362 0.0371791 0.000219873 
0.266 0.0621562 0.0371487 0.000219238 
0.267 0.0619762 0.0371184 0.000217936 
0.268 0.0617963 0.037088 0.000215968 
0.269 0.0616163 0.0370577 0.000213333 
0.27 0.0614364 0.0370273 0.000210032 
0.271 0.0612564 0.036997 0.000206063 
0.272 0.0610764 0.0369667 0.000201429 
0.273 0.0608965 0.0369363 0.000196127 
0.274 0.0607165 0.036906 0.000190159 
0.275 0.0603889 0.0368756 0.000203175 
0.276 0.0602683 0.0368559 0.000207616 
0.277 0.0601477 0.0368361 0.00021139 
0.278 0.0600271 0.0368164 0.000214497 
0.279 0.0599064 0.0367966 0.000216938 
0.28 0.0597858 0.0367768 0.000218712 
0.281 0.0596652 0.0367571 0.00021982 
0.282 0.0595446 0.0367373 0.00022026 
0.283 0.059424 0.0367176 0.000220035 
0.284 0.0593034 0.0366978 0.000219142 
0.285 0.0591827 0.0366781 0.000217583 
0.286 0.0590621 0.0366583 0.000215357 
0.287 0.0589415 0.0366386 0.000212465 
0.288 0.0588209 0.0366188 0.000208905 
0.289 0.0587003 0.036599 0.00020468 
0.29 0.0585797 0.0365793 0.000199787 
0.291 0.058459 0.0365595 0.000194228 
0.292 0.0583384 0.0365398 0.000188002 
0.293 0.0582178 0.03652 0.000181109 
0.294 0.0580972 0.0365003 0.00017355 
0.295 0.0579766 0.0364805 0.000165324 
0.296 0.057856 0.0364608 0.000156432 
0.297 0.0577353 0.036441 0.000146873 
0.298 0.0576147 0.0364212 0.000136647 
0.299 0.0574941 0.0364015 0.000125754 
0.3 0.0573735 0.0363817 0.000114195 
0.301 0.0572529 0.036362 0.000101969 
0.302 0.0571323 0.0363422 8.90768e-05 
0.303 0.0570116 0.0363225 7.55176e-05 
0.304 0.056891 0.0363027 6.12918e-05 
0.305 0.0567704 0.036283 4.63993e-05 
0.306 0.0566498 0.0362632 3.08401e-05 
0.307 0.0565292 0.0362435 1.46142e-05 
0.308 0.0564086 0.0362237 -2.27827e-06 
0.309 0.0562879 0.0362039 -1.98375e-05 
0.31 0.0561673 0.0361842 -3.80633e-05 
0.311 0.0560467 0.0361644 -5.69558e-05 
0.312 0.0559261 0.0361447 -7.6515e-05 
0.313 0.0556258 0.035939 5.93472e-06 
0.314 0.0555163 0.0359179 5.11164e-06 
0.315 0.0554068 0.0358968 3.62188e-06 
0.316 0.0552973 0.0358757 1.46546e-06 
0.317 0.0551878 0.0358545 -1.35763e-06 
0.318 0.0550783 0.0358334 -4.84738e-06 
0.319 0.054342 0.0358154 -0.000224245 
0.32 0.0542556 0.0358068 -0.000216889 
0.321 0.0541691 0.0357981 -0.000210199 
0.322 0.0540826 0.0357894 -0.000204176 
0.323 0.0539961 0.0357807 -0.00019882 
0.324 0.0539097 0.035772 -0.000194131 
0.325 0.0538359 0.0357507 -0.000200295 
0.326 0.0537367 0.0357441 -0.000178162 
0.327 0.0536376 0.0357375 -0.000156697 
0.328 0.0535385 0.0357309 -0.000135898 
0.329 0.0534393 0.0357243 -0.000115765 
0.33 0.0533402 0.0357177 -9.62994e-05 
0.331 0.053241 0.0357111 -7.75004e-05 
0.332 0.0531419 0.0357045 -5.9368e-05 
0.333 0.0530428 0.0356979 -4.19023e-05 
0.334 0.0529436 0.0356913 -2.51033e-05 
0.335 0.0528445 0.0356847 -8.97088e-06 
0.336 0.0527454 0.0356781 6.49482e-06 
0.337 0.0526462 0.0356715 2.12939e-05 
0.338 0.0525471 0.0356649 3.54262e-05 
0.339 0.052448 0.0356583 4.8892e-05 
0.34 0.0523488 0.0356517 6.1691e-05 
0.341 0.0522497 0.0356451 7.38234e-05 
0.342 0.0521506 0.0356385 8.52891e-05 
0.343 0.0520514 0.0356319 9.60881e-05 
0.344 0.0519523 0.0356253 0.00010622 
0.345 0.0518532 0.0356187 0.000115686 
0.346 0.051754 0.0356121 0.000124485 
0.347 0.0516549 0.0356055 0.000132618 
0.348 0.0515558 0.0355989 0.000140083 
0.349 0.0514566 0.0355923 0.000146882 
0.35 0.0513575 0.0355857 0.000153015 
0.351 0.0512584 0.0355791 0.00015848 
0.352 0.0511592 0.0355725 0.00016328 
0.353 0.0510601 0.0355659 0.000167412 
0.354 0.050961 0.0355593 0.000170878 
0.355 0.0508618 0.0355527 0.000173677 
0.356 0.0507627 0.0355461 0.000175809 
0.357 0.0506636 0.0355395 0.000177275 
0.358 0.0505644 0.0355329 0.000178074 
0.359 0.0504653 0.0355263 0.000178206 
0.36 0.0503662 0.0355197 0.000177672 
0.361 0.050267 0.0355132 0.000176471 
0.362 0.0501679 0.0355066 0.000174603 
0.363 0.0500049 0.0355039 6.84181e-05 
0.364 0.049915 0.0355053 7.6033e-05 
0.365 0.0498252 0.0355066 8.29813e-05 
0.366 0.0497354 0.0355079 8.9263e-05 
0.367 0.0496455 0.0355093 9.48779e-05 
0.368 0.0495557 0.0355106 9.98262e-05 
0.369 0.0494658 0.035512 0.000104108 
0.37 0.049376 0.0355133 0.000107723 
0.371 0.0492861 0.0355147 0.000110671 
0.372 0.0491963 0.035516 0.000112953 
0.373 0.0491064 0.0355173 0.000114568 
0.374 0.0490166 0.0355187 0.000115516 
0.375 0.0489267 0.03552 0.000115798 
0.376 0.0488369 0.0355214 0.000115413 
0.377 0.048747 0.0355227 0.000114361 
0.378 0.0486572 0.035524 0.000112643 
0.379 0.0485674 0.0355254 0.000110257 
0.38 0.0484775 0.0355267 0.000107206 
0.381 0.0483877 0.0355281 0.000103487 
0.382 0.0482978 0.0355294 9.91024e-05 
0.383 0.048208 0.0355308 9.40507e-05 
0.384 0.0481181 0.0355321 8.83323e-05 
0.385 0.0480283 0.0355334 8.19473e-05 
0.386 0.0479384 0.0355348 7.48955e-05 
0.387 0.0478486 0.0355361 6.71772e-05 
0.388 0.0477587 0.0355375 5.87921e-05 
0.389 0.0476689 0.0355388 4.97404e-05 
0.39 0.0475791 0.0355401 4.00221e-05 
0.391 0.0474892 0.0355415 2.9637e-05 
0.392 0.0473994 0.0355428 1.85853e-05 
0.393 0.0473095 0.0355442 6.86696e-06 
0.394 0.0472197 0.0355455 -5.51808e-06 
0.395 0.0471298 0.0355468 -1.85698e-05 
0.396 0.04704 0.0355482 -3.22882e-05 
0.397 0.0469501 0.0355495 -4.66732e-05 
0.398 0.0468603 0.0355509 -6.17249e-05 
0.399 0.0467704 0.0355522 -7.74433e-05 
0.4 0.0463436 0.0352166 7.4651e-05 
0.401 0.0462622 0.0352236 7.82592e-05 
0.402 0.0461807 0.0352307 8.12007e-05 
0.403 0.0460993 0.0352377 8.34755e-05 
0.404 0.0460178 0.0352447 8.50837e-05 
0.405 0.0459364 0.0352517 8.60252e-05 
0.406 0.0458549 0.0352588 8.63001e-05 
0.407 0.0457735 0.0352658 8.59082e-05 
0.408 0.045692 0.0352728 8.48497e-05 
0.409 0.0456106 0.0352798 8.31246e-05 
0.41 0.0455292 0.0352869 8.07328e-05 
0.411 0.0454477 0.0352939 7.76743e-05 
0.412 0.0453663 0.0353009 7.39491e-05 
0.413 0.0450518 0.0355394 7.95214e-05 
0.414 0.044961 0.0355527 9.43911e-05 
0.415 0.0448702 0.035566 0.000108594 
0.416 0.0447794 0.0355793 0.000122131 
0.417 0.0446886 0.0355926 0.000135 
0.418 0.0445978 0.0356059 0.000147203 
0.419 0.044507 0.0356192 0.00015874 
0.42 0.0444162 0.0356325 0.000169609 
0.421 0.0443254 0.0356459 0.000179813 
0.422 0.0442346 0.0356592 0.000189349 
0.423 0.0441438 0.0356725 0.000198219 
0.424 0.044053 0.0356858 0.000206422 
0.425 0.0439622 0.0356991 0.000213958 
0.426 0.0438714 0.0357124 0.000220828 
0.427 0.0437807 0.0357257 0.000227031 
0.428 0.0436899 0.035739 0.000232567 
0.429 0.0435991 0.0357523 0.000237437 
0.43 0.0435083 0.0357656 0.00024164 
0.431 0.0434175 0.0357789 0.000245176 
0.432 0.0433267 0.0357922 0.000248046 
0.433 0.0432359 0.0358055 0.000250249 
0.434 0.0431451 0.0358188 0.000251786 
0.435 0.0430543 0.0358321 0.000252655 
0.436 0.0429635 0.0358454 0.000252858 
0.437 0.0428727 0.0358587 0.000252395 
0.438 0.0427819 0.0358721 0.000251265 
0.439 0.0426911 0.0358854 0.000249468 
0.44 0.0426003 0.0358987 0.000247004 
0.441 0.0425095 0.035912 0.000243874 
0.442 0.0424187 0.0359253 0.000240077 
0.443 0.0423279 0.0359386 0.000235613 
0.444 0.0422371 0.0359519 0.000230483 
0.445 0.0421463 0.0359652 0.000224686 
0.446 0.0420555 0.0359785 0.000218222 
0.447 0.0419647 0.0359918 0.000211092 
0.448 0.0418739 0.0360051 0.000203295 
0.449 0.0417831 0.0360184 0.000194831 
0.45 0.0416923 0.0360317 0.000185701 
0.451 0.0416015 0.036045 0.000175904 
0.452 0.0415107 0.0360583 0.000165441 
0.453 0.0414199 0.0360716 0.00015431 
0.454 0.0413291 0.036085 0.000142513 
0.455 0.0412383 0.0360983 0.00013005 
0.456 0.0411475 0.0361116 0.00011692 
0.457 0.0410567 0.0361249 0.000103123 
0.458 0.0409659 0.0361382 8.8659e-05 
0.459 0.0408751 0.0361515 7.35288e-05 
0.46 0.0407843 0.0361648 5.77318e-05 
0.461 0.0406935 0.0361781 4.12682e-05 
0.462 0.0406027 0.0361914 2.41379e-05 
0.463 0.0405119 0.0362047 6.34099e-06 
0.464 0.0404211 0.036218 -1.21226e-05 
0.465 0.0403303 0.0362313 -3.12529e-05 
0.466 0.0402395 0.0362446 -5.10498e-05 
0.467 0.0401487 0.0362579 -7.15134e-05 
0.468 0.0400579 0.0362712 -9.26437e-05 
0.469 0.0399671 0.0362845 -0.000114441 
0.47 0.0398763 0.0362978 -0.000136904 
0.471 0.0397855 0.0363112 -0.000160035 
0.472 0.0396947 0.0363245 -0.000183831 
0.473 0.0396039 0.0363378 -0.000208295 
0.474 0.0395131 0.0363511 -0.000233425 
0.475 0.0394223 0.0363644 -0.000259222 
0.476 0.0393315 0.0363777 -0.000285686 
0.477 0.0392407 0.036391 -0.000312816 
0.478 0.0391499 0.0364043 -0.000340613 
0.479 0.0390591 0.0364176 -0.000369077 
0.48 0.0389684 0.0364309 -0.000398207 
0.481 0.0388776 0.0364442 -0.000428004 
0.482 0.0387868 0.0364575 -0.000458468 
0.483 0.038696 0.0364708 -0.000489598 
0.484 0.0386052 0.0364841 -0.000521395 
0.485 0.0385144 0.0364974 -0.000553858 
0.486 0.0384236 0.0365107 -0.000586989 
0.487 0.0383328 0.036524 -0.000620786 
0.488 0.0380048 0.036303 0.000146093 
0.489 0.0379191 0.0363269 0.000145527 
0.49 0.0378333 0.0363507 0.000144294 
0.491 0.0377476 0.0363746 0.000142394 
0.492 0.0376619 0.0363985 0.000139827 
0.493 0.0375761 0.0364224 0.000136594 
0.494 0.0374904 0.0364462 0.000132694 
0.495 0.0374046 0.0364701 0.000128128 
0.496 0.0373189 0.036494 0.000122895 
0.497 0.0372331 0.0365179 0.000116995 
0.498 0.0371474 0.0365418 0.000110429 
0.499 0.0370617 0.0365656 0.000103196 
0.5 0.0365895 0.0369759 9.52958e-05 
0.501 0.036498 0.0369998 0.000108384 
0.502 0.0364064 0.0370237 0.000120805 
0.503 0.0363149 0.0370476 0.000132559 
0.504 0.0362234 0.0370714 0.000143647 
0.505 0.0361318 0.0370953 0.000154068 
0.506 0.0360403 0.0371192 0.000163823 
0.507 0.0359487 0.0371431 0.000172911 
0.508 0.0358572 0.0371669 0.000181332 
0.509 0.0357657 0.0371908 0.000189087 
0.51 0.0356741 0.0372147 0.000196174 
0.511 0.0355826 0.0372386 0.000202596 
0.512 0.035491 0.0372625 0.00020835 
0.513 0.0353995 0.0372863 0.000213438 
0.514 0.035308 0.0373102 0.000217859 
0.515 0.0352164 0.0373341 0.000221614 
0.516 0.0351249 0.037358 0.000224702 
0.517 0.0350333 0.0373819 0.000227123 
0.518 0.0349418 0.0374057 0.000228877 
0.519 0.0348502 0.0374296 0.000229965 
0.52 0.0347587 0.0374535 0.000230386 
0.521 0.0346672 0.0374774 0.000230141 
0.522 0.0345756 0.0375013 0.000229229 
0.523 0.0344841 0.0375251 0.00022765 
0.524 0.0343925 0.037549 0.000225405 
0.525 0.034301 0.0375729 0.000222492 
0.526 0.0342095 0.0375968 0.000218914 
0.527 0.0341179 0.0376207 0.000214668 
0.528 0.0340264 0.0376445 0.000209756 
0.529 0.0339348 0.0376684 0.000204177 
0.53 0.0338433 0.0376923 0.000197932 
0.531 0.0337518 0.0377162 0.00019102 
0.532 0.0336602 0.0377401 0.000183441 
0.533 0.0335687 0.0377639 0.000175195 
0.534 0.0334771 0.0377878 0.000166283 
0.535 0.0333856 0.0378117 0.000156704 
0.536 0.033294 0.0378356 0.000146459 
0.537 0.0332025 0.0378595 0.000135547 
0.538 0.0331099 0.0378865 0.00014597 
0.539 0.0330024 0.0379168 0.000143119 
0.54 0.0328949 0.0379471 0.000139602 
0.541 0.0327874 0.0379774 0.000135417 
0.542 0.0326799 0.0380076 0.000130566 
0.543 0.0325724 0.0380379 0.000125049 
0.544 0.0324649 0.0380682 0.000118864 
0.545 0.0323574 0.0380985 0.000112013 
0.546 0.0322499 0.0381288 0.000104496 
0.547 0.0321424 0.038159 9.63114e-05 
0.548 0.0320349 0.0381893 8.74604e-05 
0.549 0.0319275 0.0382196 7.79428e-05 
0.55 0.03182 0.0382499 6.77585e-05 
0.551 0.0317125 0.0382801 5.69075e-05 
0.552 0.031605 0.0383104 4.53898e-05 
0.553 0.0314975 0.0383407 3.32055e-05 
0.554 0.03139 0.038371 2.03545e-05 
0.555 0.0312825 0.0384013 6.83684e-06 
0.556 0.031175 0.0384315 -7.34748e-06 
0.557 0.0310675 0.0384618 -2.21985e-05 
0.558 0.03096 0.0384921 -3.77161e-05 
0.559 0.0308525 0.0385224 -5.39004e-05 
0.56 0.030745 0.0385526 -7.07514e-05 
0.561 0.0306375 0.0385829 -8.82691e-05 
0.562 0.0305301 0.0386132 -0.000106453 
0.563 0.0304226 0.0386435 -0.000125304 
0.564 0.0303151 0.0386737 -0.000144822 
0.565 0.0302076 0.038704 -0.000165006 
0.566 0.0301001 0.0387343 -0.000185857 
0.567 0.0299926 0.0387646 -0.000207375 
0.568 0.0298851 0.0387949 -0.000229559 
0.569 0.0297776 0.0388251 -0.00025241 
0.57 0.0296701 0.0388554 -0.000275928 
0.571 0.0295626 0.0388857 -0.000300112 
0.572 0.0294551 0.038916 -0.000324963 
0.573 0.0293476 0.0389462 -0.000350481 
0.574 0.0292401 0.0389765 -0.000376665 
0.575 0.0290933 0.0389674 -7.96868e-05 
0.576 0.0290066 0.0390108 -8.78823e-05 
0.577 0.0289199 0.0390543 -9.67444e-05 
0.578 0.0288333 0.0390977 -0.000106273 
0.579 0.0287466 0.0391412 -0.000116469 
0.58 0.0286599 0.0391846 -0.000127331 
0.581 0.0285733 0.0392281 -0.00013886 
0.582 0.0281115 0.0392775 0.000123965 
0.583 0.0280105 0.039329 0.000120026 
0.584 0.0279096 0.0393804 0.000115419 
0.585 0.0278087 0.0394319 0.000110146 
0.586 0.0277078 0.0394833 0.000104207 
0.587 0.0276068 0.0395348 9.76004e-05 
0.588 0.0273185 0.0397692 0.000101309 
0.589 0.0272171 0.0398121 0.000115331 
0.59 0.0271157 0.039855 0.000128687 
0.591 0.0270143 0.039898 0.000141377 
0.592 0.0269128 0.0399409 0.0001534 
0.593 0.0268114 0.0399838 0.000164756 
0.594 0.02671 0.0400268 0.000175445 
0.595 0.0266086 0.0400697 0.000185468 
0.596 0.0265072 0.0401126 0.000194824 
0.597 0.0264058 0.0401556 0.000203513 
0.598 0.0263044 0.0401985 0.000211536 
0.599 0.0262029 0.0402414 0.000218892 
0.6 0.0261015 0.0402844 0.000225582 
0.601 0.0260001 0.0403273 0.000231604 
0.602 0.0258987 0.0403703 0.00023696 
0.603 0.0257973 0.0404132 0.00024165 
0.604 0.0256959 0.0404561 0.000245673 
0.605 0.0255945 0.0404991 0.000249029 
0.606 0.025493 0.040542 0.000251718 
0.607 0.0253916 0.0405849 0.000253741 
0.608 0.0252902 0.0406279 0.000255097 
0.609 0.0251888 0.0406708 0.000255786 
0.61 0.0250874 0.0407137 0.000255809 
0.611 0.024986 0.0407567 0.000255165 
0.612 0.0248846 0.0407996 0.000253855 
0.613 0.0247831 0.0408425 0.000251877 
0.614 0.0246817 0.0408855 0.000249233 
0.615 0.0245803 0.0409284 0.000245923 
0.616 0.0244789 0.0409714 0.000241946 
0.617 0.0243775 0.0410143 0.000237302 
0.618 0.0242761 0.0410572 0.000231991 
0.619 0.0241747 0.0411002 0.000226014 
0.62 0.0240733 0.0411431 0.00021937 
0.621 0.0239718 0.041186 0.000212059 
0.622 0.0238704 0.041229 0.000204082 
0.623 0.023769 0.0412719 0.000195438 
0.624 0.0236676 0.0413148 0.000186128 
0.625 0.0235734 0.0413578 0.000139031 
0.626 0.023458 0.0414101 0.000134453 
0.627 0.0233426 0.0414624 0.000129208 
0.628 0.0232271 0.0415148 0.000123297 
0.629 0.0231117 0.0415671 0.000116719 
0.63 0.0229963 0.0416194 0.000109474 
0.631 0.0228809 0.0416717 0.000101562 
0.632 0.0227655 0.0417241 9.29844e-05 
0.633 0.0226501 0.0417764 8.37397e-05 
0.634 0.0225347 0.0418287 7.38283e-05 
0.635 0.0224192 0.041881 6.32502e-05 
0.636 0.0223038 0.0419334 5.20055e-05 
0.637 0.0221884 0.0419857 4.00941e-05 
0.638 0.022073 0.042038 2.7516e-05 
0.639 0.0219576 0.0420903 1.42713e-05 
0.64 0.0218422 0.0421427 3.59877e-07 
0.641 0.0217267 0.042195 -1.42182e-05 
0.642 0.0216113 0.0422473 -2.94629e-05 
0.643 0.0214959 0.0422997 -4.53743e-05 
0.644 0.0213805 0.042352 -6.19524e-05 
0.645 0.0212651 0.0424043 -7.91971e-05 
0.646 0.0211497 0.0424566 -9.71085e-05 
0.647 0.0210342 0.042509 -0.000115687 
0.648 0.0209188 0.0425613 -0.000134931 
0.649 0.0208034 0.0426136 -0.000154843 
0.65 0.020688 0.0426659 -0.000175421 
0.651 0.0205726 0.0427183 -0.000196666 
0.652 0.0204572 0.0427706 -0.000218577 
0.653 0.0203417 0.0428229 -0.000241155 
0.654 0.0202263 0.0428752 -0.0002644 
0.655 0.0201109 0.0429276 -0.000288311 
0.656 0.0199955 0.0429799 -0.000312889 
0.657 0.0198801 0.0430322 -0.000338134 
0.658 0.0197647 0.0430846 -0.000364045 
0.659 0.0196492 0.0431369 -0.000390623 
0.66 0.0195338 0.0431892 -0.000417868 
0.661 0.0194184 0.0432415 -0.00044578 
0.662 0.019303 0.0432939 -0.000474358 
0.663 0.0191894 0.0433424 -0.000135121 
0.664 0.0191033 0.0434128 -0.000144604 
0.665 0.0190173 0.0434833 -0.000154752 
0.666 0.0189312 0.0435538 -0.000165568 
0.667 0.0188452 0.0436242 -0.00017705 
0.668 0.0187591 0.0436947 -0.000189198 
0.669 0.0180385 0.0437685 0.000187404 
0.67 0.0179571 0.0438523 0.000178127 
0.671 0.0178758 0.0439362 0.000168184 
0.672 0.0177944 0.04402 0.000157573 
0.673 0.0177131 0.0441038 0.000146296 
0.674 0.0176317 0.0441877 0.000134352 
0.675 0.0174557 0.0443662 0.000121742 
0.676 0.0173638 0.0444436 0.000131091 
0.677 0.0172718 0.0445211 0.000139773 
0.678 0.0171799 0.0445986 0.000147788 
0.679 0.0170879 0.044676 0.000155137 
0.68 0.0169959 0.0447535 0.000161819 
0.681 0.016904 0.0448309 0.000167835 
0.682 0.016812 0.0449084 0.000173184 
0.683 0.0167201 0.0449859 0.000177866 
0.684 0.0166281 0.0450633 0.000181881 
0.685 0.0165362 0.0451408 0.00018523 
0.686 0.0164442 0.0452182 0.000187912 
0.687 0.0163523 0.0452957 0.000189928 
0.688 0.0162603 0.0453732 0.000191277 
0.689 0.0161684 0.0454506 0.000191959 
0.69 0.0160764 0.0455281 0.000191974 
0.691 0.0159845 0.0456055 0.000191323 
0.692 0.0158925 0.045683 0.000190005 
0.693 0.0158006 0.0457605 0.000188021 
0.694 0.0157086 0.0458379 0.00018537 
0.695 0.0156166 0.0459154 0.000182052 
0.696 0.0155247 0.0459928 0.000178067 
0.697 0.0154327 0.0460703 0.000173416 
0.698 0.0153408 0.0461478 0.000168098 
0.699 0.0152488 0.0462252 0.000162114 
0.7 0.0151569 0.0463027 0.000155463 
0.701 0.0150649 0.0463801 0.000148145 
0.702 0.014973 0.0464576 0.00014016 
0.703 0.014881 0.0465351 0.000131509 
0.704 0.0147891 0.0466125 0.000122191 
0.705 0.0146971 0.04669 0.000112207 
0.706 0.0146052 0.0467675 0.000101556 
0.707 0.0145132 0.0468449 9.02379e-05 
0.708 0.0144213 0.0469224 7.82534e-05 
0.709 0.0143293 0.0469998 6.56022e-05 
0.71 0.0142373 0.0470773 5.22844e-05 
0.711 0.0141454 0.0471548 3.82999e-05 
0.712 0.0140534 0.0472322 2.36487e-05 
0.713 0.0138959 0.04732 0.000106621 
0.714 0.0138233 0.0474182 9.16854e-05 
0.715 0.0137508 0.0475163 7.60835e-05 
0.716 0.0136783 0.0476145 5.98149e-05 
0.717 0.0136058 0.0477126 4.28796e-05 
0.718 0.0135332 0.0478108 2.52777e-05 
0.719 0.0134607 0.0479089 7.00911e-06 
0.72 0.0133882 0.0480071 -1.19262e-05 
0.721 0.0133157 0.0481052 -3.15281e-05 
0.722 0.0132431 0.0482034 -5.17967e-05 
0.723 0.0131706 0.0483015 -7.2732e-05 
0.724 0.0130981 0.0483996 -9.43339e-05 
0.725 0.0130256 0.0484978 -0.000116602 
0.726 0.012953 0.0485959 -0.000139538 
0.727 0.0128805 0.0486941 -0.00016314 
0.728 0.012808 0.0487922 -0.000187408 
0.729 0.0127355 0.0488904 -0.000212344 
0.73 0.0126629 0.0489885 -0.000237945 
0.731 0.0125904 0.0490867 -0.000264214 
0.732 0.0125179 0.0491848 -0.000291149 
0.733 0.0124454 0.049283 -0.000318751 
0.734 0.0123728 0.0493811 -0.00034702 
0.735 0.0123003 0.0494793 -0.000375955 
0.736 0.0122278 0.0495774 -0.000405557 
0.737 0.0121553 0.0496756 -0.000435826 
0.738 0.0120827 0.0497737 -0.000466761 
0.739 0.0120102 0.0498719 -0.000498363 
0.74 0.0119377 0.04997 -0.000530631 
0.741 0.0118652 0.0500682 -0.000563567 
0.742 0.0117926 0.0501663 -0.000597169 
0.743 0.0117201 0.0502645 -0.000631437 
0.744 0.0116476 0.0503626 -0.000666373 
0.745 0.0115751 0.0504608 -0.000701975 
0.746 0.0115025 0.0505589 -0.000738243 
0.747 0.01143 0.050657 -0.000775178 
0.748 0.0113575 0.0507552 -0.00081278 
0.749 0.011285 0.0508533 -0.000851049 
0.75 0.0112278 0.0509668 -0.000319136 
0.751 0.0112231 0.0511063 -0.000347589 
0.752 0.0112185 0.0512457 -0.000376708 
0.753 0.0112138 0.0513851 -0.000406494 
0.754 0.0112091 0.0515246 -0.000436947 
0.755 0.0112045 0.051664 -0.000468066 
0.756 0.0111998 0.0518035 -0.000499852 
0.757 0.0079833 0.0519709 0.000890931 
0.758 0.00832407 0.0521477 0.000808374 
0.759 0.00866485 0.0523245 0.00072515 
0.76 0.00900563 0.0525013 0.000641259 
0.761 0.0093464 0.052678 0.000556702 
0.762 0.00968718 0.0528548 0.000471478 
0.763 0.0103708 0.0526186 0.000403736 
0.764 0.0104792 0.0528871 0.000353476 
0.765 0.0105877 0.0531557 0.000302549 
0.766 0.0106962 0.0534243 0.000250955 
0.767 0.0108047 0.0536929 0.000198695 
0.768 0.0109132 0.0539614 0.000145768 
0.769 0.0110217 0.05423 9.21747e-05 
0.77 0.0111302 0.0544986 3.79145e-05 
0.771 0.0112387 0.0547672 -1.70124e-05 
0.772 0.0113471 0.0550358 -7.26059e-05 
0.773 0.0114556 0.0553043 -0.000128866 
0.774 0.0115641 0.0555729 -0.000185793 
0.775 0.0116726 0.0558415 -0.000243387 
0.776 0.0117811 0.0561101 -0.000301647 
0.777 0.0118896 0.0563786 -0.000360574 
0.778 0.0119981 0.0566472 -0.000420167 
0.779 0.0121065 0.0569158 -0.000480427 
0.78 0.012215 0.0571844 -0.000541354 
0.781 0.0123235 0.0574529 -0.000602948 
0.782 0.012432 0.0577215 -0.000665208 
0.783 0.0125405 0.0579901 -0.000728135 
0.784 0.012649 0.0582587 -0.000791728 
0.785 0.0127575 0.0585272 -0.000855989 
0.786 0.0128659 0.0587958 -0.000920915 
0.787 0.0129744 0.0590644 -0.000986509 
0.788 0.0130829 0.059333 -0.00105277 
0.789 0.0131914 0.0596015 -0.0011197 
0.79 0.0132999 0.0598701 -0.00118729 
0.791 0.0134084 0.0601387 -0.00125555 
0.792 0.0135169 0.0604073 -0.00132448 
0.793 0.0136254 0.0606758 -0.00139407 
0.794 0.0137338 0.0609444 -0.00146433 
0.795 0.0138423 0.061213 -0.00153526 
0.796 0.0139508 0.0614816 -0.00160685 
0.797 0.0140593 0.0617502 -0.00167911 
0.798 0.0141678 0.0620187 -0.00175204 
0.799 0.0142763 0.0622873 -0.00182563 
0.8 0.00820992 0.0625559 0.00118524 
0.801 0.00878342 0.0627422 0.000835269 
0.802 0.00935693 0.0629285 0.000484627 
0.803 0.00993043 0.0631148 0.000133318 
0.804 0.0105039 0.0633012 -0.000218658 
0.805 0.0110774 0.0634875 -0.0005713 
0.806 0.0116509 0.0636738 -0.000924609 
0.807 0.0122244 0.0638601 -0.00127858 
0.808 0.0127979 0.0640464 -0.00163323 
0.809 0.0133714 0.0642327 -0.00198854 
0.81 0.013945 0.0644191 -0.00234451 
0.811 0.0145185 0.0646054 -0.00270115 
0.812 0.015092 0.0647917 -0.00305846 
0.813 0.0147683 0.0647113 -0.00363788 
0.814 0.0150357 0.0648603 -0.0039433 
0.815 0.0153032 0.0650094 -0.00424939 
0.816 0.0155707 0.0651584 -0.00455614 
0.817 0.0158382 0.0653074 -0.00486356 
0.818 0.0161056 0.0654565 -0.00517165 
0.819 0.0163731 0.0656055 -0.0054804 
0.82 0.0166406 0.0657545 -0.00578982 
0.821 0.0169081 0.0659036 -0.00609991 
0.822 0.0171755 0.0660526 -0.00641066 
0.823 0.017443 0.0662016 -0.00672208 
0.824 0.0177105 0.0663507 -0.00703416 
0.825 0.0174146 0.0664997 -0.00734692 
0.826 0.0174932 0.0665656 -0.00784816 
0.827 0.0175718 0.0666315 -0.00835007 
0.828 0.0176503 0.0666975 -0.00885264 
0.829 0.0177289 0.0667634 -0.00935588 
0.83 0.0178075 0.0668293 -0.00985979 
0.831 0.0178861 0.0668952 -0.0103644 
0.832 0.0179646 0.0669612 -0.0108696 
0.833 0.0180432 0.0670271 -0.0113755 
0.834 0.0181218 0.067093 -0.0118821 
0.835 0.0182004 0.0671589 -0.0123893 
0.836 0.0182789 0.0672248 -0.0128972 
0.837 0.0183575 0.0672908 -0.0134058 
0.838 0.0184361 0.0673567 -0.013915 
0.839 0.0185147 0.0674226 -0.014425 
0.84 0.0185932 0.0674885 -0.0149355 
0.841 0.0186718 0.0675544 -0.0154468 
0.842 0.0180038 0.0675393 -0.016308 
0.843 0.0179725 0.0676245 -0.016711 
0.844 0.0179411 0.0677097 -0.0171147 
0.845 0.0179097 0.0677949 -0.017519 
0.846 0.0178783 0.0678801 -0.017924 
0.847 0.017847 0.0679653 -0.0183297 
0.848 0.0178156 0.0680505 -0.0187361 
0.849 0.0177842 0.0681357 -0.0191431 
0.85 0.0205408 0.0682209 -0.0195507 
0.851 0.0204733 0.0682647 -0.0200914 
0.852 0.0204059 0.0683086 -0.0206328 
0.853 0.0203384 0.0683524 -0.0211748 
0.854 0.0202709 0.0683963 -0.0217175 
0.855 0.0202034 0.0684401 -0.0222608 
0.856 0.020136 0.0684839 -0.0228049 
0.857 0.0200685 0.0685278 -0.0233495 
0.858 0.020001 0.0685716 -0.0238949 
0.859 0.0199335 0.0686155 -0.0244409 
0.86 0.0198661 0.0686593 -0.0249876 
0.861 0.0197986 0.0687031 -0.025535 
0.862 0.0197311 0.068747 -0.026083 
0.863 0.0189352 0.0688001 -0.0258647 
0.864 0.0190066 0.0688625 -0.026476 
0.865 0.019078 0.0689248 -0.0270879 
0.866 0.0191494 0.0689872 -0.0277005 
0.867 0.0192208 0.0690496 -0.0283138 
0.868 0.0192923 0.069112 -0.0289277 
0.869 0.0193637 0.0691744 -0.0295423 
0.87 0.0194351 0.0692367 -0.0301575 
0.871 0.0191379 0.0691777 -0.0308888 
0.872 0.0192043 0.0692471 -0.0314618 
0.873 0.0192708 0.0693166 -0.0320355 
0.874 0.0193372 0.069386 -0.0326098 
0.875 0.0191542 0.0694554 -0.0331848 
0.876 0.0190877 0.0694874 -0.0338495 
0.877 0.0190213 0.0695193 -0.0345149 
0.878 0.0189548 0.0695512 -0.0351809 
0.879 0.0188883 0.0695831 -0.0358476 
0.88 0.0188218 0.069615 -0.036515 
0.881 0.0187554 0.0696469 -0.037183 
0.882 0.0186889 0.0696788 -0.0378517 
0.883 0.0186224 0.0697107 -0.0385211 
0.884 0.0186815 0.0697593 -0.0390727 
0.885 0.0186144 0.0698162 -0.0396918 
0.886 0.0185473 0.0698731 -0.0403115 
0.887 0.0184803 0.0699299 -0.0409318 
0.888 0.0184132 0.0699868 -0.0415528 
0.889 0.0183462 0.0700437 -0.0421745 
0.89 0.0182791 0.0701006 -0.0427969 
0.891 0.018212 0.0701575 -0.0434199 
0.892 0.018145 0.0702143 -0.0440436 
0.893 0.0180779 0.0702712 -0.0446679 
0.894 0.0180108 0.0703281 -0.045293 
0.895 0.0179438 0.070385 -0.0459186 
0.896 0.0178767 0.0704419 -0.046545 
0.897 0.0178097 0.0704987 -0.047172 
0.898 0.0177426 0.0705556 -0.0477997 
0.899 0.0176755 0.0706125 -0.0484281 
0.9 0.0178719 0.0705557 -0.0491708 
0.901 0.0177105 0.0705618 -0.0498632 
0.902 0.017549 0.070568 -0.0505562 
0.903 0.0173876 0.0705742 -0.0512498 
0.904 0.0172261 0.0705803 -0.0519442 
0.905 0.0170647 0.0705865 -0.0526392 
0.906 0.0169032 0.0705927 -0.0533349 
0.907 0.0167417 0.0705988 -0.0540312 
0.908 0.0165803 0.070605 -0.0547282 
0.909 0.0164188 0.0706112 -0.0554259 
0.91 0.0162574 0.0706173 -0.0561242 
0.911 0.0160959 0.0706235 -0.0568232 
0.912 0.0159345 0.0706297 -0.0575229 
0.913 0.015773 0.0706358 -0.0582233 
0.914 0.0156116 0.070642 -0.0589243 
0.915 0.0154501 0.0706482 -0.0596259 
0.916 0.0152887 0.0706543 -0.0603283 
0.917 0.0151272 0.0706605 -0.0610313 
0.918 0.0149657 0.0706667 -0.061735 
0.919 0.0148043 0.0706728 -0.0624393 
0.92 0.0146428 0.070679 -0.0631443 
0.921 0.0144814 0.0706852 -0.06385 
0.922 0.0143199 0.0706913 -0.0645563 
0.923 0.0141585 0.0706975 -0.0652633 
0.924 0.013997 0.0707037 -0.065971 
0.925 0.0143535 0.0707098 -0.0667536 
0.926 0.0142073 0.0707461 -0.067553 
0.927 0.014061 0.0707823 -0.0683531 
0.928 0.0139147 0.0708186 -0.0691539 
0.929 0.0137685 0.0708548 -0.0699553 
0.93 0.0136222 0.0708911 -0.0707573 
0.931 0.0134759 0.0709273 -0.0715601 
0.932 0.0133297 0.0709636 -0.0723635 
0.933 0.0131834 0.0709999 -0.0731676 
0.934 0.0130371 0.0710361 -0.0739723 
0.935 0.0128909 0.0710724 -0.0747777 
0.936 0.0127446 0.0711086 -0.0755838 
0.937 0.0125983 0.0711449 -0.0763905 
0.938 0.0124521 0.0711811 -0.0771979 
0.939 0.0123058 0.0712174 -0.078006 
0.94 0.0121595 0.0712536 -0.0788147 
0.941 0.0120133 0.0712899 -0.0796242 
0.942 0.0114548 0.071185 -0.0805617 
0.943 0.0113048 0.0712088 -0.0813441 
0.944 0.0111548 0.0712325 -0.082127 
0.945 0.0110048 0.0712563 -0.0829107 
0.946 0.0108547 0.0712801 -0.083695 
0.947 0.0107047 0.0713038 -0.08448 
0.948 0.0105547 0.0713276 -0.0852657 
0.949 0.0104047 0.0713514 -0.086052 
0.95 0.00994345 0.0713751 -0.086839 
0.951 0.00976199 0.0713838 -0.087726 
0.952 0.00958053 0.0713925 -0.0886137 
0.953 0.00939907 0.0714012 -0.0895021 
0.954 0.0092176 0.0714099 -0.0903911 
0.955 0.00903614 0.0714186 -0.0912808 
0.956 0.00885468 0.0714273 -0.0921711 
0.957 0.00867322 0.071436 -0.0930622 
0.958 0.00849175 0.0714447 -0.0939538 
0.959 0.00831029 0.0714534 -0.0948462 
0.96 0.00812883 0.0714621 -0.0957392 
0.961 0.00794737 0.0714708 -0.0966329 
0.962 0.0077659 0.0714795 -0.0975273 
0.963 0.00731765 0.0716149 -0.0982753 
0.964 0.00714548 0.0716056 -0.0991484 
0.965 0.00697331 0.0715963 -0.100022 
0.966 0.00680114 0.071587 -0.100897 
0.967 0.00619865 0.0715843 -0.102036 
0.968 0.00597307 0.0715947 -0.102881 
0.969 0.0057475 0.0716052 -0.103727 
0.97 0.00552192 0.0716156 -0.104573 
0.971 0.00529634 0.0716261 -0.10542 
0.972 0.00507077 0.0716366 -0.106268 
0.973 0.00484519 0.071647 -0.107116 
0.974 0.00461961 0.0716575 -0.107965 
0.975 0.00572497 0.0716679 -0.108815 
0.976 0.00549045 0.0716692 -0.109778 
0.977 0.00525593 0.0716704 -0.110741 
0.978 0.00502141 0.0716717 -0.111705 
0.979 0.0047869 0.0716729 -0.11267 
0.98 0.00455238 0.0716741 -0.113635 
0.981 0.00431786 0.0716754 -0.114601 
0.982 0.00408334 0.0716766 -0.115568 
0.983 0.00384882 0.0716779 -0.116535 
0.984 0.00343036 0.0716116 -0.117539 
0.985 0.00316864 0.0715944 -0.118479 
0.986 0.00290692 0.0715773 -0.119419 
0.987 0.0026452 0.0715601 -0.120359 
0.988 0.00268074 0.071555 -0.121557 
0.989 0.00251085 0.0715619 -0.122508 
0.99 0.00234096 0.0715688 -0.12346 
0.991 0.00217107 0.0715757 -0.124413 
0.992 0.00200117 0.0715827 -0.125366 
0.993 0.00183128 0.0715896 -0.12632 
0.994 0.00166139 0.0715965 -0.127275 
0.995 0.0014915 0.0716034 -0.12823 
0.996 0.00132161 0.0716103 -0.129186 
0.997 0.00115172 0.0716172 -0.130143 
0.998 0.000981825 0.0716242 -0.1311 
0.999 0.000811934 0.0716311 -0.132058 

